The nuclear properties and extended morphologies of powerful radio galaxies: the roles of host galaxy and environment

Powerful radio galaxies exist as either compact or extended sources, with the extended sources traditionally classified by their radio morphologies as Fanaroff--Riley (FR) type I and II sources. FRI/II and compact radio galaxies have also been classified by their optical spectra into two different types: high excitation (HERG; quasar-mode) and low excitation (LERG; jet-mode). We present a catalogue of visual morphologies for a complete sample of $>$1000 1.4-GHz-selected extended radio sources from the Sloan Digital Sky Survey. We study the environment and host galaxy properties of FRI/II and compact sources, classified into HERG/LERG types, in order to separate and distinguish the factors that drive the radio morphological variations from those responsible for the spectral properties. Comparing FRI LERGs with FRII LERGs at fixed stellar mass and radio luminosity, we show that FRIs typically reside in richer environments and are hosted by smaller galaxies with higher mass surface density; this is consistent with extrinsic effects of jet disruption driving the FR dichotomy. Using matched samples of HERGs and LERGs, we show that HERG host galaxies are more frequently star-forming, with more evidence for disk-like structure than LERGs, in accordance with currently-favoured models of fundamentally different fuelling mechanisms. Comparing FRI/II LERGs with compact LERGs, we find the primary difference is that compact objects typically harbour less massive black holes. This suggests that lower-mass black holes may be less efficient at launching stable radio jets, or do so for shorter times. Finally, we investigate rarer sub-classes: wide-angle tail, head-tail, FR-hybrid and double-double sources.

==> table1.txt <==
# Plate Julian  Fibre   RA          Dec        z      L_rad,t   Size_rad   FR_class  
  267   51608   34    9.9446584   -0.02334   0.1392   24.92    107.66      200       
  267   51608   205   9.8472382   -0.88775   0.2715   25.08    30.0        200       
  267   51608   260   9.8285522   -0.84008   0.081    24.42    43.06       300       
  269   51910   257   10.031358   -0.87805   0.1364   24.86    124.24      100       
  271   51883   93    10.309576   -0.83961   0.341    25.47    27.38       200       
  273   51957   633   10.601602   0.10189    0.0968   25.06    145.39      100       
  274   51913   218   10.652595   -0.78773   0.0952   23.98    115.91      210       
  275   51910   617   10.820581   0.99589    0.1065   24.44    71.47       210       
  276   51909   314   10.822538   -0.66806   0.0387   23.94    87.16       100       
  276   51909   440   10.833015   0.32231    0.039    23.34    83.86       100       
  279   51608   34    11.355532   -0.22246   0.101    25.24    85.64       102       
  284   51662   114   11.920459   -0.5261    0.1322   24.83    41.03       102       
  285   51663   190   11.994895   -0.53164   0.1782   24.64    123.28      210       
  286   51999   267   12.030362   -0.50945   0.3282   25.21    14.41       200       
  287   52023   266   12.184247   -0.33479   0.3192   25.48    12.41       200       
  287   52023   573   12.242898   0.79107    0.251    25.09    109.39      200       
  288   52000   490   12.323746   0.68112    0.4062   25.56    15.78       200       
  288   52000   502   12.342447   0.07151    0.1585   24.74    135.33      100       
  290   51941   291   12.546113   -0.92355   0.205    24.87    133.36      200       
  291   51660   42    12.746169   -1.01928   0.1468   24.39    12.19       200       
  291   51660   594   12.776247   0.12886    0.072    23.96    170.26      110       
  293   51994   548   13.020899   0.22094    0.3788   25.38    7.12        402       
  294   51986   627   13.199146   0.23093    0.2121   25.08    26.48       200       
  296   51665   208   13.321274   -0.91701   0.0819   24.87    163.86      102       
  298   51955   579   13.601527   0.79072    0.2695   25.09    30.8        102       
  299   51671   569   13.72955    0.97917    0.229    24.92    22.45       210       
  301   51641   218   13.946082   -1.19628   0.396    25.58    23.09       200       
  303   51615   465   14.249053   0.20639    0.127    24.63    78.31       102       
  303   51615   521   14.257974   1.0965     0.1646   24.86    112.04      210       
  305   51613   380   14.40093    0.4994     0.125    24.57    38.9        310       
  307   51663   136   14.640585   -1.00029   0.2173   25.04    25.27       110       
  307   51663   485   14.655278   0.63861    0.1502   24.43    36.24       110       
  307   51663   499   14.646775   0.6824     0.1503   24.99    54.27       100       
  308   51662   8     14.838663   -1.11319   0.1195   24.55    8.77        200       
  308   51662   178   14.790012   -0.40305   0.175    24.52    71.44       110       
  312   51689   220   15.27341    -0.83003   0.376    25.65    9.24        200       
  312   51689   364   15.239794   1.19188    0.1253   24.33    38.2        100       
  312   51689   471   15.277839   0.25051    0.0526   25.25    254.32      200       
  313   51673   616   15.445014   0.89136    0.116    24.85    38.57       100       
  314   51641   23    15.596852   -0.5313    0.3739   25.41    13.24       200       
  329   52056   2     11.847497   -3.18697   0.1285   24.34    9.23        200       
  331   52368   406   11.998453   -1.3523    0.3738   25.6     108.31      200       
  331   52368   528   12.04511    -1.39607   0.248    25.01    9.1         200       
  331   52368   535   12.034274   -1.42949   0.2654   24.94    35.59       200       
  332   52367   230   12.151889   -2.96252   0.4808   26.38    35.25       200       
  337   51997   532   12.875193   -1.33808   0.3576   26.0     31.88       200       
  339   51692   291   13.018761   -3.44796   0.0834   24.28    10.12       200       
  340   51691   516   13.242905   -1.72762   0.2197   25.15    50.01       200       
  344   51693   473   16.064299   0.11354    0.1592   24.86    172.58      210       
  349   51699   169   16.979768   62.94017   0.1063   24.86    138.8       200       
  349   51699   198   16.944289   63.28403   0.385    25.33    18.59       200       
  350   51691   203   17.206437   64.03252   0.0798   24.36    50.73       104       
  351   51695   589   17.168504   61.51878   0.18     24.55    82.2        110       
  352   51789   406   17.224752   64.04686   0.0784   24.57    21.49       200       
  355   51788   372   17.19388    58.05838   0.1466   24.37    54.47       100       
  359   51821   502   17.463804   53.781     0.2071   26.04    140.75      200       
  359   51821   563   17.489219   54.25722   0.0839   24.41    36.35       102       
  360   51816   273   17.52524    54.49172   0.238    24.87    61.43       400       
  366   52017   349   17.341197   59.22827   0.2211   25.05    43.89       210       
  372   52173   45    22.034684   -1.01705   0.1773   24.66    42.11       110       
  372   52173   422   21.958736   0.63252    0.3907   26.07    65.8        200       
  375   52140   153   22.415328   -0.38403   0.142    24.55    73.83       400       
  375   52140   154   22.40588    -0.52224   0.4066   25.43    36.69       200       
  377   52145   496   22.61851    -0.04243   0.1615   24.51    44.52       210       
  379   51789   388   22.856264   0.58671    0.1515   24.57    25.32       310       
  380   51792   107   23.057261   -0.3605    0.3441   25.22    33.79       110       
  382   51816   189   23.261694   -0.43525   0.091    23.96    50.37       210       
  384   51821   72    23.62938    -0.70307   0.2872   25.16    88.48       110       
  384   51821   198   23.555194   -0.45015   0.0585   24.02    188.53      210       
  385   51783   496   23.68327    0.08163    0.1848   25.73    80.63       210       
  386   51788   483   23.865116   0.55267    0.2704   24.95    55.8        102       
  388   51793   320   0.0450893   -0.22222   0.2989   25.04    35.63       210       
  390   51816   211   0.3521173   -0.92541   0.1082   24.51    41.4        200       
  393   51794   390   0.6978253   0.47639    0.152    24.72    33.83       210       
  393   51794   445   0.7346307   1.03133    0.1117   25.06    180.11      200       
  394   51812   363   0.8276286   0.99828    0.3047   25.58    34.35       200       
  395   51783   138   0.9505713   -0.87518   0.0442   23.46    43.89       110       
  396   51816   628   1.1154967   0.52299    0.1538   24.43    26.95       100       
  397   51794   549   1.240442    0.49241    0.3546   25.56    43.51       200       
  399   51817   270   1.3656673   -0.49038   0.4364   25.98    52.49       200       
  400   51820   412   1.5464353   1.26271    0.1256   24.93    82.13       200       
  400   51820   424   1.5258114   0.55597    0.0792   24.87    78.62       110       
  403   51871   74    2.0022067   0.02419    0.3793   25.46    27.96       100       
  403   51871   248   1.946828    -1.11374   0.2375   24.95    15.46       200       
  404   51812   256   2.0478026   -0.81464   0.254    25.84    10.98       200       
  405   51816   442   2.243678    0.70981    0.29     25.47    30.76       200       
  406   51817   510   2.4040487   0.56306    0.14     24.37    93.07       100       
  407   51820   408   2.5077939   1.14716    0.2673   25.37    31.83       102       
  433   51873   5     7.7990046   37.44205   0.3393   25.34    10.15       210       
  436   51883   10    8.0188614   43.84182   0.2553   25.14    18.84       200       
  439   51877   44    8.1904546   43.62842   0.1431   25.0     13.72       110       
  439   51877   637   8.2929062   44.98079   0.1421   24.85    24.73       200       
  440   51885   583   8.3172526   49.62666   0.3471   25.25    8.04        200       
  442   51882   241   8.3002065   49.93665   0.2802   25.38    34.09       102       
  443   51873   174   8.426472    48.29534   0.183    24.7     40.19       100       
  444   51883   303   8.4325053   52.50459   0.4667   25.66    50.25       200       
  446   51899   273   8.6510712   54.11885   0.1702   24.73    28.03       210       
  447   51877   292   8.7330922   51.09031   0.1263   24.93    137.47      110       
  448   51900   335   8.8036591   57.00119   0.1937   25.51    143.37      200       
  449   51900   323   8.8848022   54.618     0.1133   25.07    72.25       100       
  449   51900   342   8.8227214   54.22513   0.1135   24.24    23.85       200       
  450   51908   38    9.2855509   55.15227   0.182    25.31    92.37       100       
  450   51908   254   9.0530955   54.06435   0.0831   24.09    13.86       110       
  450   51908   330   9.0306437   55.9243    0.1409   25.51    176.48      200       
  450   51908   638   9.3165253   55.32231   0.226    24.94    10.58       200       
  454   51908   271   2.3924355   -8.96087   0.4145   25.63    27.54       102       
  454   51908   524   2.4802361   -7.28307   0.3588   25.2     26.02       200       
  456   51910   449   2.7662621   -6.81686   0.1386   24.7     79.22       210       
  471   51924   119   9.1698751   1.65105    0.2842   25.38    73.83       100       
  472   51955   469   9.2210215   0.74567    0.2253   24.76    37.53       200       
  473   51929   325   9.2429677   2.4546     0.3148   25.6     40.46       200       
  474   52000   616   9.4875061   0.40722    0.4568   25.52    9.75        210       
  476   52314   194   9.5753296   -0.38544   0.342    25.47    9.41        210       
  480   51989   367   9.7453298   2.79836    0.2204   25.65    151.41      102       
  484   51907   497   9.1641886   58.78445   0.2697   25.76    6.27        200       
  488   51914   191   10.292365   63.49828   0.1838   25.17    27.4        200       
  500   51994   111   10.011997   1.76887    0.3458   25.47    18.19       110       
  500   51994   232   9.9276316   1.59678    0.0986   24.54    87.34       102       
  504   52316   627   10.547349   2.64139    0.126    24.34    113.26      110       
  506   52022   292   10.643509   1.29708    0.1285   25.12    95.92       100       
  506   52022   485   10.70871    2.6196     0.187    25.01    80.49       200       
  508   52366   341   10.941838   2.54582    0.1529   24.49    13.06       310       
  508   52366   352   10.959938   2.57139    0.3481   25.37    18.82       200       
  509   52374   422   11.134077   2.7671     0.1577   24.79    92.79       110       
  510   52381   131   11.246564   1.85423    0.3591   25.56    19.19       200       
  510   52381   481   11.250224   2.98561    0.2592   25.04    24.79       110       
  512   51992   396   11.419451   2.64684    0.2188   25.14    9.45        210       
  512   51992   594   11.493139   2.29244    0.1264   24.49    19.1        200       
  514   51994   75    11.797656   2.27337    0.2793   25.36    13.23       200       
  514   51994   221   11.716316   1.90618    0.1324   25.24    37.79       210       
  515   52051   167   11.906824   2.11471    0.1324   24.45    32.96       210       
  517   52024   391   12.068442   2.41156    0.0845   24.59    35.41       200       
  518   52282   366   12.277813   3.70872    0.08     24.5     109.6       102       
  519   52283   475   12.374647   2.50264    0.229    25.61    17.06       200       
  520   52288   351   12.454907   2.60166    0.2187   25.22    15.39       104       
  522   52024   52    12.829868   1.72511    0.1583   25.03    94.31       200       
  523   52026   104   12.973169   1.8397     0.3576   25.28    19.62       200       
  523   52026   124   12.939474   1.42643    0.3345   25.66    170.89      100       
  523   52026   323   12.872948   3.265      0.0988   25.34    51.06       210       
  526   52312   186   13.315014   1.82791    0.179    24.74    293.53      200       
  526   52312   616   13.388559   3.13532    0.2689   26.41    136.81      110       
  527   52342   378   13.445732   3.19863    0.1761   25.07    30.32       100       
  533   51994   192   14.242399   1.73157    0.0531   24.06    116.37      100       
  534   51997   3     14.437874   0.83757    0.125    24.54    92.37       102       
  535   51999   79    14.569174   1.61694    0.1379   25.42    119.77      100       
  539   52017   339   14.956294   2.54901    0.1518   24.65    24.08       300       
  540   51996   436   15.140734   1.7794     0.5066   25.54    15.35       200       
  542   51993   41    7.7599253   33.96297   0.0625   23.85    32.56       110       
  543   52017   11    7.9404887   37.05825   0.0774   24.44    115.39      210       
  544   52201   127   7.9744746   37.78657   0.0408   25.04    104.36      100       
  547   51959   251   8.2167033   43.7969    0.1281   25.1     34.09       100       
  548   51986   18    8.5630229   45.25542   0.18     25.0     85.36       100       
  548   51986   512   8.4550868   46.58636   0.1249   24.55    108.07      210       
  552   51992   214   9.0161102   51.16591   0.125    24.56    38.65       200       
  552   51992   271   9.0146047   50.93962   0.2017   25.36    58.68       100       
  552   51992   471   9.0435689   52.06355   0.0992   24.98    82.5        100       
  552   51992   635   9.2210459   52.14857   0.19     25.32    71.77       100       
  553   51999   339   9.0556824   52.56004   0.3149   25.98    23.26       200       
  553   51999   426   9.1707987   53.66405   0.1857   24.89    14.12       110       
  554   52000   297   9.2069672   53.69423   0.1006   24.71    104.19      110       
  554   52000   531   9.3819967   54.30783   0.3371   25.15    48.94       200       
  555   52266   227   9.4511892   54.39627   0.1243   24.7     39.93       210       
  555   52266   605   9.6393056   55.72609   0.2212   24.99    46.9        200       
  557   52253   184   9.8051056   56.31644   0.1389   24.74    42.26       100       
  558   52317   414   9.9083394   58.21227   0.4502   25.64    17.25       200       
  559   52316   235   10.311808   58.97677   0.1981   25.37    19.87       200       
  560   52296   108   10.650084   59.0966    0.4708   25.69    12.3        200       
  560   52296   370   10.520788   60.59657   0.2536   25.36    21.1        210       
  564   52224   115   8.775237    2.7843     0.2061   24.84    52.16       200       
  564   52224   504   8.7729095   3.26102    0.2055   24.91    30.17       200       
  565   52225   509   8.9619853   3.37574    0.2014   25.37    11.42       200       
  567   52252   233   9.227005    3.28903    0.1416   24.75    88.88       100       
  567   52252   407   9.2479309   4.26536    0.1423   24.45    8.12        210       
  568   52254   624   9.5163177   3.80771    0.089    24.33    212.98      100       
  571   52286   76    9.9243785   3.75467    0.091    23.98    59.98       100       
  572   52289   229   9.9664795   3.45717    0.1653   25.68    104.36      100       
  572   52289   550   10.024654   4.57699    0.2215   25.12    74.89       210       
  574   52355   274   10.232327   4.14943    0.3399   25.17    19.58       110       
  574   52355   352   10.159644   4.29669    0.2405   25.0     67.02       200       
  575   52319   146   10.417112   4.03401    0.2112   25.08    27.64       100       
  577   52367   374   10.578684   5.55549    0.1408   24.93    26.54       200       
  577   52367   575   10.657839   5.60379    0.0908   25.06    99.41       201       
  578   52339   70    10.763472   4.34239    0.1539   25.06    43.08       210       
  579   52338   56    10.895857   3.53844    0.2354   25.47    46.65       200       
  580   52368   105   11.040239   4.18078    0.342    25.26    32.43       200       
  580   52368   461   10.987401   5.29203    0.0353   23.16    25.28       210       
  580   52368   594   11.063786   4.86782    0.1846   24.61    9.7         200       
  581   52356   320   11.053018   4.31055    0.3257   25.52    10.1        200       
  581   52356   584   11.174417   5.42812    0.4419   25.45    53.78       200       
  585   52027   351   14.414335   4.11883    0.5943   25.91    10.75       400       
  586   52023   312   14.551208   3.51046    0.1479   24.69    39.51       110       
  586   52023   602   14.678228   5.10678    0.3525   25.31    46.79       110       
  587   52026   551   14.778381   3.93529    0.2691   25.01    27.34       100       
  588   52029   358   14.806363   4.19785    0.2146   24.87    67.06       200       
  590   52057   217   15.166501   3.00307    0.092    24.93    238.01      100       
  590   52057   375   15.154739   4.51674    0.2272   24.98    37.08       200       
  591   52022   194   15.277636   2.78685    0.1098   24.59    147.48      100       
  592   52025   73    15.466805   2.84607    0.3396   25.26    17.4        200       
  593   52026   436   15.53512    3.69953    0.1689   25.16    24.83       110       
  595   52023   409   15.925679   3.44943    0.2042   24.75    35.66       100       
  595   52023   612   16.055274   3.27905    0.2222   25.24    9.52        210       
  596   52370   17    11.325881   63.28793   0.1533   24.82    119.02      100       
  596   52370   221   11.152529   63.47019   0.4263   25.73    63.85       110       
  600   52317   258   12.439577   64.10612   0.1102   24.39    47.24       100       
  603   52056   96    13.510926   62.91869   0.2211   24.83    39.43       200       
  603   52056   152   13.477007   63.48817   0.219    25.26    105.95      200       
  605   52353   308   13.872975   61.8937    0.1786   25.14    29.61       100       
  605   52353   639   14.175167   63.31692   0.1587   25.18    178.38      200       
  606   52365   280   14.202427   61.28589   0.3049   25.4     10.34       210       
  607   52368   139   14.529876   60.85263   0.113    24.72    63.04       100       
  609   52339   84    14.873221   61.28541   0.2788   25.49    91.42       300       
  611   52055   163   15.089625   60.6704    0.1586   24.56    43.7        210       
  615   52347   164   15.547415   57.57364   0.1519   24.79    66.98       100       
  618   52049   378   15.791854   52.88248   0.3366   25.26    81.26       200       
  619   52056   158   15.955944   54.67111   0.0469   23.66    161.27      100       
  619   52056   240   15.96396    53.72615   0.3121   25.78    41.13       110       
  620   52375   407   15.938829   51.31355   0.4502   25.6     37.24       200       
  624   52377   376   16.261449   47.18661   0.1986   25.83    68.16       100       
  624   52377   501   16.33535    47.68471   0.1951   25.09    33.58       200       
  624   52377   567   16.445614   47.11748   0.2747   25.07    26.86       400       
  628   52083   331   16.58753    43.16777   0.2258   24.81    58.6        102       
  628   52083   387   16.585725   42.80005   0.2287   24.77    49.56       200       
  629   52051   526   16.73888    45.779     0.2246   25.39    24.16       210       
  631   52079   247   16.847979   41.07922   0.3175   25.09    10.4        200       
  639   52146   290   21.246547   -7.84454   0.2145   24.91    41.33       200       
  644   52149   209   21.839266   -8.77724   0.3937   25.39    13.77       200       
  644   52149   549   21.884745   -7.18526   0.059    24.18    391.13      100       
  646   52523   262   23.414722   -10.20316  0.1596   24.67    92.57       200       
  648   52559   166   23.75273    -10.16306  0.2921   25.44    78.17       200       
  650   52143   528   0.026362    -8.86521   0.1765   24.62    10.28       200       
  656   52148   251   0.7241147   -10.90606  0.1275   24.53    51.0        210       
  656   52148   297   0.7202367   -10.66558  0.1275   24.74    95.51       110       
  656   52148   398   0.6967293   -9.28422   0.0529   23.54    80.6        100       
  656   52148   636   0.8494626   -9.48964   0.2      24.99    19.21       200       
  657   52177   13    0.9448526   -10.86752  0.1959   25.04    134.02      210       
  658   52146   397   0.9389107   -9.60826   0.1031   24.74    34.67       104       
  659   52199   395   1.0900833   -9.81282   0.1644   25.02    11.2        200       
  660   52177   133   1.3085147   -10.73233  0.126    24.35    39.27       200       
  662   52147   126   1.5571873   -10.43852  0.1132   25.03    19.54       200       
  662   52147   441   1.5575686   -8.40458   0.1488   25.1     205.09      110       
  665   52168   444   1.905592    -8.27868   0.429    26.08    29.96       200       
  673   52162   286   22.433909   -1.2351    0.4046   25.57    43.88       210       
  676   52178   159   22.901204   -0.17624   0.3454   25.88    53.46       210       
  677   52606   289   22.955861   -1.1382    0.181    24.84    64.07       100       
  680   52200   30    23.45297    -0.6994    0.099    24.73    132.55      210       
  684   52523   15    23.949876   -0.80012   0.1871   24.82    108.33      100       
  686   52519   617   0.213216    0.78772    0.1484   24.52    26.82       200       
  687   52518   67    0.3368787   0.08066    0.2127   25.31    166.56      210       
  687   52518   473   0.2563447   0.15609    0.4401   25.67    24.05       200       
  690   52261   207   0.617808    -1.15233   0.0735   25.69    30.23       300       
  694   52209   276   1.082376    0.0731     0.2797   25.25    58.67       100       
  701   52179   129   2.0381346   -1.12785   0.0426   23.23    45.04       200       
  719   52203   65    22.314945   -9.29526   0.1899   24.66    12.05       200       
  719   52203   69    22.311888   -9.36079   0.1864   24.9     61.39       200       
  719   52203   116   22.282723   -9.11689   0.2722   24.99    10.39       200       
  719   52203   638   22.361165   -8.42389   0.0707   24.24    208.39      100       
  720   52206   492   22.393439   -8.10839   0.2358   25.3     23.51       200       
  720   52206   540   22.41547    -7.87776   0.3536   25.22    45.45       210       
  721   52228   171   22.520337   -9.44214   0.2521   24.99    45.22       110       
  721   52228   503   22.528664   -8.40881   0.0829   25.1     323.19      100       
  725   52258   79    23.10894    -9.50571   0.1593   24.97    212.36      100       
  725   52258   137   23.060822   -10.2721   0.0795   24.28    96.21       400       
  725   52258   465   23.044725   -9.42293   0.2302   24.83    200.86      110       
  754   52232   96    7.621994    29.49227   0.1105   24.12    34.32       100       
  756   52577   110   7.872732    33.56359   0.1403   24.52    86.52       200       
  759   52254   12    8.2815938   39.18779   0.4654   25.74    46.68       300       
  759   52254   22    8.2534286   38.6793    0.1253   25.29    34.24       200       
  759   52254   395   8.1945826   40.24926   0.1218   24.34    31.63       100       
  761   52266   5     8.5193222   41.79392   0.132    24.84    161.42      200       
  762   52232   278   8.5200434   43.69958   0.1114   24.57    37.37       100       
  762   52232   577   8.6313202   44.84055   0.207    26.22    124.72      200       
  764   52238   345   8.848172    47.89767   0.1845   24.74    32.05       100       
  765   52254   127   9.1057119   47.86894   0.24     25.39    43.83       210       
  765   52254   169   9.1434631   48.65507   0.1168   24.8     99.58       110       
  768   52281   31    9.7875865   52.84959   0.334    25.15    32.82       102       
  768   52281   463   9.6115468   53.10767   0.0463   23.46    28.49       110       
  770   52282   198   9.9781871   60.22775   0.2162   25.44    16.0        200       
  772   52375   5     10.575889   61.47047   0.1165   24.51    115.07      200       
  772   52375   89    10.507692   61.01104   0.3746   25.65    12.83       200       
  772   52375   134   10.489975   61.45015   0.3975   25.36    22.78       200       
  773   52376   77    10.815726   62.63005   0.2944   25.47    35.93       210       
  773   52376   484   10.694095   63.10412   0.3758   25.37    9.31        200       
  775   52295   210   11.317746   60.47799   0.1321   24.42    36.27       100       
  775   52295   639   11.532152   61.7886    0.2439   25.26    6.91        200       
  778   52337   41    12.143642   61.35178   0.2747   25.61    113.52      210       
  780   52370   373   12.343451   63.69567   0.1875   25.42    289.51      200       
  780   52370   538   12.464234   63.38481   0.1455   25.05    46.87       100       
  780   52370   631   12.660492   62.75537   0.0758   23.76    196.5       400       
  783   52325   473   13.04418    62.49424   0.0757   24.62    64.07       100       
  783   52325   591   13.240188   62.32938   0.1308   25.25    113.63      102       
  784   52327   97    13.329253   60.51197   0.0702   24.39    17.97       200       
  785   52339   80    13.674557   60.84054   0.073    23.73    279.05      110       
  785   52339   203   13.538453   60.2175    0.321    25.11    27.79       200       
  785   52339   320   13.371743   60.73931   0.1358   24.58    71.85       100       
  790   52433   599   14.73032    57.89025   0.2988   25.03    23.33       110       
  793   52370   12    15.254328   54.20889   0.158    24.77    51.56       210       
  795   52378   4     15.688552   51.67878   0.1481   24.36    31.15       200       
  795   52378   447   15.524005   52.59822   0.2053   24.95    73.08       200       
  796   52401   352   15.599073   51.42145   0.1621   24.71    10.36       200       
  796   52401   458   15.694817   50.79433   0.4239   25.64    37.18       200       
  796   52401   492   15.75478    50.79831   0.4309   25.86    64.6        201       
  814   52370   117   16.308098   44.57584   0.1966   25.1     48.9        103       
  817   52381   458   16.554239   40.18331   0.1831   24.63    72.71       100       
  818   52395   257   16.689702   38.03598   0.1626   25.28    132.49      100       
  818   52395   570   16.774561   38.52111   0.1075   25.08    57.22       210       
  825   52289   199   8.1190674   33.45503   0.3803   25.39    14.97       200       
  827   52312   463   8.451502    37.81147   0.2064   25.63    49.45       210       
  828   52317   562   8.6926056   40.34532   0.1683   24.49    20.46       110       
  828   52317   584   8.7116109   39.18148   0.1166   24.25    20.46       200       
  831   52294   8     9.0951701   42.35368   0.1565   24.47    16.04       100       
  834   52316   288   9.4921997   46.44556   0.1679   24.63    206.99      210       
  836   52376   515   11.410389   4.93858    0.2828   26.33    12.18       200       
  838   52378   109   11.702479   4.62599    0.1593   25.15    114.1       100       
  838   52378   459   11.686616   5.73474    0.0974   25.05    63.84       100       
  838   52378   508   11.69827    5.43495    0.3642   25.26    12.73       210       
  839   52373   205   11.741144   3.97104    0.1274   24.49    33.01       200       
  839   52373   260   11.739737   3.97991    0.1276   24.27    24.4        110       
  844   52378   66    12.328599   4.55948    0.2946   25.36    34.49       102       
  844   52378   220   12.294105   3.66334    0.0778   25.17    34.93       102       
  845   52381   622   12.621616   5.6998     0.48     26.07    68.42       200       
  849   52439   505   13.04177    5.66144    0.1311   24.71    19.31       200       
  851   52376   337   13.25556    5.50239    0.1743   24.74    89.4        110       
  851   52376   542   13.344875   5.29003    0.3397   25.63    70.63       110       
  852   52375   425   13.422014   5.35644    0.1749   24.66    74.86       210       
  853   52374   78    13.66129    4.54277    0.2701   25.1     10.98       210       
  853   52374   238   13.561355   4.25151    0.1704   25.38    69.15       100       
  854   52373   63    13.765097   4.00274    0.1898   24.98    31.94       200       
  854   52373   529   13.759102   5.76957    0.125    24.51    43.47       210       
  859   52317   124   7.9373556   27.40993   0.1403   24.47    163.75      400       
  862   52325   51    8.368044    32.50171   0.1739   24.56    16.61       110       
  874   52338   308   10.348245   48.52337   0.0531   25.09    301.53      200       
  875   52354   138   10.613633   48.83027   0.3789   25.47    21.88       100       
  875   52354   521   10.672912   50.94032   0.1539   25.15    44.61       100       
  876   52669   337   10.729336   51.01051   0.2733   25.18    11.02       200       
  881   52368   437   11.803384   52.85209   0.0503   23.6     187.13      400       
  881   52368   501   11.907514   52.78914   0.3803   25.35    12.68       200       
  883   52430   616   12.293828   53.57453   0.1957   25.03    37.6        110       
  885   52379   168   12.646519   52.05059   0.2208   24.88    22.52       200       
  886   52381   523   12.910491   53.08999   0.0538   24.3     97.73       100       
  891   52584   471   8.0203552   34.67524   0.0827   23.87    44.84       100       
  892   52378   127   8.1608007   34.92701   0.0825   24.63    124.74      100       
  892   52378   491   8.1845322   35.98564   0.0815   23.97    9.96        400       
  893   52589   394   8.2671906   38.07094   0.1727   25.51    23.74       200       
  894   52615   29    8.5188029   39.23904   0.2066   24.88    114.76      100       
  894   52615   463   8.4483515   39.81215   0.2356   24.99    24.39       200       
  896   52592   29    8.8655589   42.73333   0.1508   24.46    161.3       100       
  896   52592   94    8.7580658   42.33136   0.133    24.96    132.23      200       
  902   52409   280   9.7465047   51.10373   0.215    25.25    161.63      110       
  902   52409   325   9.7404846   52.02689   0.2496   25.23    80.52       200       
  904   52381   307   10.174471   53.05367   0.3411   25.25    9.08        400       
  905   52643   356   10.440212   54.48508   0.1567   25.14    31.97       210       
  906   52368   169   10.775614   54.59993   0.1447   25.18    264.34      200       
  906   52368   282   10.599076   54.43683   0.3511   25.56    203.73      200       
  907   52373   231   10.863166   55.38566   0.0739   24.83    250.34      100       
  907   52373   461   10.891296   56.3919    0.3604   25.27    35.49       200       
  908   52373   56    11.207458   55.43693   0.139    24.35    59.85       210       
  910   52377   437   13.460618   -2.05275   0.1827   26.03    14.33       200       
  911   52426   192   13.531075   -2.8721    0.0865   24.12    29.44       200       
  911   52426   391   13.502868   -2.10501   0.0866   24.38    25.93       210       
  912   52427   38    13.739855   -2.37757   0.2422   25.2     57.76       200       
  914   52721   344   13.821869   -1.82265   0.2099   24.74    55.89       100       
  916   52378   582   14.253886   -1.61772   0.1496   25.04    108.03      100       
  919   52409   234   14.580289   -2.24986   0.2906   25.4     51.4        200       
  920   52411   614   14.824622   -1.27153   0.2023   24.98    170.61      110       
  922   52426   107   15.141186   -2.24043   0.1178   24.15    12.5        200       
  923   52404   268   15.155734   -1.91035   0.1121   24.98    13.06       200       
  923   52404   473   15.213102   -1.73983   0.1461   24.82    107.13      200       
  927   52577   461   7.7233521   23.60723   0.4169   25.47    13.22       210       
  928   52578   450   7.9185206   26.35443   0.1228   24.24    188.84      100       
  930   52618   158   8.18653     28.79736   0.2697   25.0     117.53      110       
  931   52619   536   8.3709381   31.67674   0.242    25.1     31.98       100       
  932   52620   71    8.5243047   32.32413   0.0512   25.09    303.55      200       
  932   52620   488   8.4764445   32.47367   0.2797   25.03    52.19       100       
  938   52708   506   9.3231812   40.6508    0.2787   25.06    102.7       200       
  938   52708   516   9.3419312   40.31282   0.2948   25.03    52.36       200       
  938   52708   589   9.4003255   40.58253   0.1602   25.29    49.5        110       
  941   52709   87    9.8114044   42.30366   0.4404   25.72    56.76       110       
  944   52614   43    10.367968   44.86226   0.083    24.76    31.03       200       
  944   52614   486   10.308746   46.15461   0.1654   24.47    161.77      200       
  945   52652   488   10.019807   55.13937   0.2145   25.11    45.21       210       
  947   52411   113   10.549694   56.74816   0.0448   24.0     201.83      100       
  948   52428   136   10.686985   56.80872   0.1854   24.59    34.78       100       
  948   52428   432   10.648994   57.87988   0.1008   24.77    91.16       200       
  950   52378   448   11.09007    59.72832   0.3595   25.51    23.57       100       
  951   52398   71    11.460426   58.84987   0.4099   25.77    44.44       110       
  954   52405   241   12.041144   58.69257   0.1268   24.75    131.6       210       
  956   52401   317   12.429055   59.69191   0.2183   24.82    52.51       200       
  958   52410   416   13.130949   60.50902   0.3802   25.74    19.42       200       
  959   52411   38    13.583526   58.71822   0.1517   25.29    31.53       200       
  959   52411   269   13.350839   58.54889   0.0528   23.68    74.17       110       
  959   52411   393   13.385415   59.06361   0.1523   24.57    38.39       110       
  960   52425   247   13.547408   57.66157   0.301    25.79    13.36       200       
  960   52425   248   13.548021   57.6219    0.2218   24.87    32.74       100       
  962   52620   124   10.658922   46.20149   0.1861   25.18    123.88      400       
  962   52620   581   10.750762   47.29978   0.1449   24.62    21.69       200       
  963   52643   505   10.881417   48.44344   0.4743   26.05    9.99        200       
  965   52438   362   11.256433   49.94469   0.3115   25.8     34.46       110       
  966   52642   604   11.607321   50.22327   0.0539   23.45    61.15       110       
  967   52636   312   11.566454   49.06205   0.0316   24.22    126.8       102       
  969   52442   491   12.074566   50.17194   0.2087   24.9     104.62      200       
  969   52442   530   12.122532   51.02097   0.1848   24.79    10.82       200       
  970   52413   287   12.197521   48.81978   0.2943   25.5     24.53       200       
  970   52413   543   12.313856   50.43824   0.1992   25.82    196.39      200       
  971   52644   150   12.464676   49.67656   0.2649   24.93    68.58       210       
  971   52644   205   12.427837   49.07704   0.2619   24.9     61.54       110       
  973   52426   110   17.051246   32.47985   0.3086   25.29    25.18       100       
  973   52426   181   17.003119   32.58744   0.102    24.68    48.97       100       
  973   52426   394   16.975588   33.41166   0.1789   24.96    51.84       200       
  987   52523   169   21.339669   -0.35224   0.2103   24.73    17.63       200       
  987   52523   636   21.429543   0.9311     0.135    25.43    153.89      102       
  988   52520   319   21.409713   -0.53477   0.2354   25.07    36.19       200       
  991   52707   577   9.4136251   6.04524    0.2306   25.11    74.05       110       
  992   52644   144   9.5521678   5.24404    0.4213   25.61    30.4        102       
  992   52644   281   9.4625895   4.93744    0.341    25.37    13.94       200       
  993   52710   318   9.6411997   5.70416    0.3546   25.28    34.07       200       
  993   52710   560   9.7327555   6.01222    0.4093   25.41    49.75       200       
  995   52731   526   10.027944   6.81839    0.2266   25.19    21.0        200       
  996   52641   34    10.234557   6.24344    0.1066   24.39    14.15       200       
  996   52641   627   10.221252   6.75535    0.1239   25.07    17.22       200       
  998   52750   634   10.467451   6.6088     0.3303   25.3     16.55       200       
  1000  52643   18    10.741748   5.74516    0.2453   24.85    18.9        200       
  1001  52670   3     10.910988   6.10852    0.1355   24.44    40.89       200       
  1001  52670   613   10.914476   7.66845    0.1097   24.57    144.67      110       
  1002  52646   296   10.91815    5.91489    0.1729   25.11    74.25       200       
  1004  52723   175   11.181396   7.23389    0.2205   24.87    11.71       210       
  1004  52723   353   11.092237   7.62528    0.1547   24.43    117.45      102       
  1007  52706   88    10.243387   49.75906   0.2091   25.68    119.41      100       
  1007  52706   158   10.24002    50.30557   0.3817   25.43    36.57       100       
  1007  52706   431   10.134482   50.44522   0.1342   24.39    38.41       100       
  1008  52707   248   10.354512   49.84458   0.4334   25.47    27.93       100       
  1009  52644   427   10.528754   52.42644   0.1665   25.77    42.96       200       
  1010  52649   199   10.737868   52.68209   0.1868   24.72    47.67       210       
  1012  52649   197   11.214872   53.83028   0.2156   25.12    12.02       200       
  1013  52707   165   11.357347   53.7491    0.1038   24.34    103.19      200       
  1014  52707   5     11.672284   53.84145   0.148    24.85    75.33       100       
  1014  52707   221   11.495049   54.42469   0.2312   25.08    37.82       110       
  1015  52734   478   11.612079   54.91301   0.0554   23.48    9.89        200       
  1016  52759   293   11.751812   53.648     0.069    24.16    97.53       210       
  1017  52706   182   11.857131   54.83526   0.1433   24.48    57.9        110       
  1017  52706   284   11.836466   53.72242   0.0603   23.8     31.28       200       
  1041  52724   87    13.462323   52.62281   0.3319   25.33    30.61       110       
  1042  52725   519   13.693014   53.74548   0.1409   25.76    79.28       200       
  1042  52725   594   13.765988   54.05462   0.1625   25.36    287.95      200       
  1043  52465   100   13.896487   51.95954   0.132    24.6     8.03        200       
  1044  52468   220   14.045546   51.06276   0.263    25.13    47.75       110       
  1046  52460   233   14.445571   49.54376   0.1911   24.74    19.82       200       
  1048  52736   588   14.973558   48.71022   0.2044   24.94    29.16       100       
  1049  52751   61    15.093904   47.10485   0.2665   25.1     76.09       110       
  1049  52751   381   14.934692   47.45345   0.0872   24.59    13.16       200       
  1051  52468   367   15.346968   46.02542   0.2699   25.16    22.33       200       
  1052  52466   46    15.678445   42.36008   0.1422   24.46    27.42       110       
  1052  52466   634   15.684709   43.45077   0.2673   25.37    82.24       110       
  1055  52761   510   16.089845   38.50087   0.2868   25.04    25.33       200       
  1058  52520   500   16.466122   33.76314   0.1634   24.6     55.98       110       
  1091  52902   487   23.999668   0.70176    0.0817   24.67    154.62      110       
  1161  52703   145   14.478715   55.34578   0.2907   25.0     67.72       110       
  1162  52668   166   14.591239   55.13113   0.1399   25.37    60.35       300       
  1163  52669   170   14.833386   54.08448   0.1414   24.74    22.61       210       
  1164  52674   103   15.041403   52.73391   0.1331   24.91    64.2        100       
  1165  52703   468   15.163924   52.29443   0.2661   25.06    57.4        100       
  1165  52703   524   15.18668    52.78129   0.3001   25.03    24.47       110       
  1166  52751   77    15.538598   49.63229   0.2084   24.91    16.71       200       
  1167  52738   611   15.69124    49.1493    0.4011   25.73    102.55      200       
  1170  52756   473   16.134591   43.16347   0.0849   24.06    28.75       110       
  1175  52791   129   16.857601   33.1424    0.4425   25.43    50.1        210       
  1176  52791   205   16.936992   30.70609   0.2544   25.1     10.24       210       
  1176  52791   637   16.983614   32.49423   0.0627   24.1     51.65       110       
  1177  52824   524   21.706002   -6.73145   0.1949   25.49    21.43       210       
  1178  52825   17    21.800356   -8.42431   0.1346   24.61    48.19       300       
  1185  52642   119   8.4356979   3.98433    0.2013   24.81    40.44       110       
  1185  52642   122   8.4001409   3.29705    0.2146   25.17    22.08       110       
  1185  52642   423   8.3798986   4.29722    0.0954   24.47    80.1        200       
  1186  52646   613   8.6155192   5.54502    0.0993   24.13    155.19      210       
  1187  52708   96    8.6840525   4.79193    0.2025   25.2     12.63       200       
  1187  52708   202   8.6448354   4.73584    0.4554   25.49    33.03       200       
  1192  52649   448   9.0497803   6.32909    0.0771   23.92    33.27       210       
  1194  52703   242   9.1956482   6.16932    0.1756   24.66    72.6        200       
  1195  52724   304   9.3036997   7.15335    0.4288   25.54    66.8        110       
  1195  52724   405   9.4085653   7.9489     0.1043   24.17    24.33       210       
  1197  52668   499   8.5420003   35.28709   0.2688   25.25    37.85       200       
  1198  52669   611   9.021818    40.11377   0.0962   24.06    55.17       110       
  1200  52668   457   9.1627513   41.95585   0.14     25.13    11.19       200       
  1201  52674   135   9.2660868   41.48435   0.151    24.84    15.63       200       
  1201  52674   213   9.2459829   41.62067   0.1404   25.36    73.24       200       
  1202  52672   307   9.5426493   44.98385   0.3654   25.43    6.61        210       
  1202  52672   397   9.5638428   45.33273   0.1339   25.14    83.24       100       
  1202  52672   463   9.6429687   45.33995   0.4501   26.21    38.17       210       
  1204  52669   51    7.896548    23.03191   0.5016   25.63    35.76       100       
  1205  52670   491   8.0920359   25.80345   0.137    24.52    332.14      210       
  1206  52670   53    8.228776    26.91986   0.3251   25.36    24.09       200       
  1209  52674   339   8.6457255   32.88662   0.2128   25.15    50.13       210       
  1211  52964   169   8.9841064   34.46597   0.2437   25.11    14.03       200       
  1213  52972   246   9.2521342   36.37565   0.1912   24.78    32.28       110       
  1213  52972   357   9.1982249   37.40372   0.1043   25.21    30.64       200       
  1213  52972   363   9.2799316   38.30163   0.0711   24.56    27.13       300       
  1215  52725   533   9.6900055   39.74496   0.1075   25.72    74.85       200       
  1218  52709   68    10.322182   42.45968   0.3608   25.41    49.75       100       
  1220  52723   37    11.104728   8.97591    0.085    23.88    223.25      110       
  1223  52781   311   11.417261   9.16757    0.2639   25.3     52.93       300       
  1225  52760   593   11.773244   10.08272   0.201    24.99    46.68       100       
  1227  52733   184   11.899688   9.65829    0.1028   25.24    217.09      200       
  1231  52725   47    12.455089   8.84355    0.0885   23.93    23.91       200       
  1234  52724   13    9.8040771   7.71444    0.163    25.12    18.39       210       
  1236  52751   416   10.085581   9.20928    0.1436   24.67    54.35       100       
  1236  52751   507   10.107801   8.83625    0.3782   25.28    27.74       102       
  1237  52762   247   10.174705   7.67263    0.2153   24.78    56.77       100       
  1237  52762   433   10.201777   8.69253    0.0984   24.7     91.6        100       
  1237  52762   562   10.268324   9.50343    0.2023   24.95    39.29       110       
  1238  52761   170   10.363995   8.14276    0.1033   25.19    44.56       100       
  1238  52761   296   10.320063   8.07998    0.0865   23.87    145.42      110       
  1238  52761   550   10.389618   8.86699    0.0626   24.23    146.62      100       
  1239  52760   73    10.52451    8.72337    0.141    25.25    51.59       200       
  1240  52734   28    10.723388   8.5514     0.2849   25.33    122.48      100       
  1240  52734   372   10.600241   10.12441   0.3256   25.17    9.48        210       
  1263  52708   69    7.7818314   19.57046   0.385    25.51    14.52       200       
  1265  52705   158   8.0930567   24.16399   0.0597   25.6     188.84      200       
  1266  52709   270   8.2121582   25.04646   0.241    24.91    35.96       110       
  1266  52709   495   8.3145681   26.39835   0.2641   25.65    24.65       210       
  1269  52937   228   8.6673238   29.8174    0.0648   24.76    43.53       210       
  1269  52937   243   8.6543966   28.84411   0.079    25.14    299.85      100       
  1270  52991   414   8.7997355   31.78564   0.0673   25.25    265.9       110       
  1272  52989   282   8.9974813   32.13011   0.269    25.02    53.46       100       
  1274  52995   534   9.4275167   36.45155   0.1121   25.3     168.26      100       
  1278  52735   558   12.702052   50.36295   0.1479   24.76    94.15       102       
  1279  52736   476   12.820335   50.01214   0.3496   25.42    36.15       100       
  1279  52736   479   12.821858   50.08041   0.2493   25.56    84.32       102       
  1281  52753   169   13.191469   48.74604   0.2403   25.0     71.48       400       
  1282  52759   19    13.471081   48.30185   0.3276   25.32    11.0        200       
  1282  52759   237   13.338987   48.90252   0.2323   25.0     18.02       110       
  1283  52762   116   13.624782   48.30572   0.1192   24.39    40.66       200       
  1283  52762   178   13.592906   48.12759   0.3022   25.1     26.94       200       
  1284  52736   268   13.701941   47.43139   0.1721   24.72    53.07       210       
  1287  52728   121   14.366258   44.99731   0.2817   25.21    20.81       210       
  1288  52731   587   14.628102   45.39283   0.248    25.23    10.62       200       
  1289  52734   587   14.808984   44.38231   0.2775   25.52    21.27       200       
  1289  52734   626   14.844387   44.30816   0.2862   25.85    110.11      100       
  1290  52734   69    15.009339   42.33832   0.4429   25.94    114.18      100       
  1291  52735   302   14.994459   41.29955   0.1768   25.07    18.15       200       
  1296  52962   472   8.346224    6.62611    0.245    24.89    10.02       200       
  1299  52972   309   8.8505371   8.01405    0.3189   25.24    52.3        110       
  1303  53050   21    9.6121226   8.83086    0.1371   24.96    29.29       110       
  1305  52757   106   9.7936025   9.128      0.2923   25.08    85.71       210       
  1306  52996   36    9.9557505   9.88122    0.2804   25.34    14.33       210       
  1306  52996   320   9.7840922   9.72784    0.1869   25.19    44.34       210       
  1306  52996   424   9.8507222   10.3704    0.2281   24.87    52.19       100       
  1307  52999   67    10.082412   9.78537    0.1615   24.67    180.11      100       
  1307  52999   119   10.056148   10.28089   0.1619   24.64    24.05       110       
  1310  53033   203   11.539653   55.97182   0.0501   23.43    42.73       100       
  1310  53033   282   11.476111   56.14444   0.2265   24.91    15.06       110       
  1313  52790   441   11.984909   58.34322   0.0537   24.34    272.15      100       
  1314  53050   84    12.156717   56.33466   0.4098   25.47    13.35       200       
  1315  52791   1     12.410522   56.39445   0.2047   25.02    52.27       100       
  1316  52790   551   12.573433   57.89088   0.1529   24.62    59.3        100       
  1316  52790   601   12.63943    58.36771   0.2361   25.32    101.75      100       
  1318  52781   80    13.128806   56.85091   0.25     25.35    84.49       100       
  1322  52791   27    13.887606   55.11342   0.1434   24.47    29.55       100       
  1325  52762   337   14.122691   55.08464   0.3274   25.23    24.03       210       
  1327  52781   358   14.526944   52.45693   0.292    25.31    67.26       100       
  1328  52786   6     14.89801    50.0684    0.3883   26.46    71.8        200       
  1328  52786   309   14.705332   50.73278   0.1736   25.15    51.63       100       
  1330  52822   31    15.347846   48.66073   0.0738   24.02    10.65       110       
  1331  52766   532   15.41376    48.60823   0.2597   24.9     9.42        210       
  1332  52781   278   15.486235   45.63821   0.3124   25.95    9.85        200       
  1335  52824   343   15.950049   41.51975   0.0847   24.39    66.27       200       
  1336  52759   230   16.239977   38.40092   0.1858   24.88    10.0        200       
  1340  52781   515   16.639589   32.85327   0.1589   24.73    69.89       100       
  1340  52781   585   16.68164    32.79124   0.1361   24.37    68.54       102       
  1345  52814   122   13.780898   41.86519   0.2396   25.47    62.4        100       
  1347  52823   57    14.238556   40.87375   0.3768   25.25    12.62       210       
  1347  52823   515   14.207031   41.87192   0.2512   25.08    26.6        200       
  1348  53084   273   14.31275    40.53528   0.2749   24.94    22.27       200       
  1349  52797   608   14.621905   40.71635   0.4007   25.46    16.95       200       
  1352  52819   24    15.190532   36.56001   0.1638   24.94    51.04       110       
  1352  52819   37    15.177098   36.82495   0.1643   24.63    24.77       100       
  1352  52819   261   15.01147    36.36324   0.2552   25.25    32.2        100       
  1352  52819   491   15.099218   37.03531   0.386    26.09    23.26       210       
  1353  53083   279   15.154068   35.594     0.3949   26.29    24.08       200       
  1357  53034   228   10.210156   40.51865   0.1527   24.61    121.24      210       
  1357  53034   481   10.26618    40.7798    0.1279   25.62    127.61      200       
  1361  53047   228   10.640838   41.81469   0.1246   24.23    54.53       100       
  1362  53050   477   10.883327   43.04861   0.1479   24.47    95.79       100       
  1365  53062   131   11.384354   43.79869   0.1941   24.91    42.46       110       
  1367  53083   58    11.773056   44.41641   0.1445   24.54    22.44       110       
  1367  53083   100   11.734411   44.0061    0.2991   25.12    45.54       200       
  1367  53083   201   11.676224   44.0967    0.3837   25.68    74.49       100       
  1367  53083   404   11.647066   45.00482   0.3401   25.23    16.43       200       
  1368  53084   165   11.85261    43.98852   0.0707   23.95    32.98       100       
  1368  53084   280   11.830031   43.9035    0.0709   23.84    76.86       100       
  1368  53084   529   11.905756   45.39153   0.1915   25.97    64.0        200       
  1369  53089   31    12.137151   44.06194   0.3405   25.46    58.44       100       
  1369  53089   588   12.082953   45.99361   0.213    25.08    72.27       100       
  1370  53090   340   12.129727   45.23366   0.428    26.16    49.59       200       
  1373  53063   554   12.884216   45.01246   0.0777   24.84    391.87      100       
  1375  53084   112   13.284983   43.95366   0.0517   23.44    19.94       200       
  1375  53084   313   13.125638   44.05706   0.2025   24.99    107.51      200       
  1375  53084   418   13.183937   44.99904   0.2325   24.93    84.58       100       
  1376  53089   137   13.354949   42.58757   0.0794   25.48    162.77      200       
  1377  53050   479   13.744871   40.46729   0.0754   24.1     17.81       100       
  1377  53050   505   13.792544   41.05571   0.2869   25.43    36.22       112       
  1379  53084   449   14.101119   40.69411   0.2109   25.5     35.03       112       
  1384  53121   451   15.008745   36.48051   0.0926   24.1     50.35       210       
  1385  53108   93    15.166597   33.46281   0.1102   24.3     29.03       104       
  1386  53116   352   15.165938   33.45417   0.1172   24.36    49.11       102       
  1386  53116   445   15.265244   34.72954   0.1109   24.19    90.24       110       
  1388  53119   257   15.496001   30.7099    0.1138   24.45    36.6        102       
  1389  53135   3     15.741813   29.90037   0.3516   25.45    47.41       110       
  1391  52817   33    16.029046   27.30264   0.1674   24.47    8.03        210       
  1391  52817   528   15.961134   28.88027   0.0773   23.97    123.88      100       
  1393  52824   79    16.216254   26.02638   0.2182   24.83    79.35       110       
  1395  52825   341   14.355083   43.18621   0.1791   25.12    54.44       100       
  1396  53112   73    14.73535    41.79732   0.188    25.49    63.42       200       
  1396  53112   202   14.582382   41.15427   0.4475   26.04    12.82       200       
  1397  53119   218   14.816907   40.01232   0.1854   25.65    188.05      100       
  1397  53119   553   14.890437   41.11983   0.1986   24.64    24.65       200       
  1400  53470   589   15.446932   37.34276   0.3967   25.34    26.04       310       
  1401  53144   129   15.569407   34.89395   0.1586   25.02    17.63       110       
  1402  52872   67    15.7383     34.69627   0.0717   24.37    72.96       100       
  1404  52825   594   16.016715   32.87393   0.2226   25.14    10.21       200       
  1405  52826   626   16.194513   31.05033   0.0951   24.52    16.22       200       
  1408  52822   284   16.42136    26.87621   0.4238   25.96    39.22       200       
  1415  52885   572   16.965256   23.37167   0.4841   25.76    24.37       210       
  1416  52875   62    15.813708   36.17649   0.2334   25.16    51.02       100       
  1417  53141   344   15.785894   35.64616   0.0794   24.51    268.07      100       
  1419  53144   289   16.138182   31.84614   0.2847   25.21    19.08       400       
  1419  53144   481   16.136356   32.90519   0.3038   25.38    116.27      100       
  1420  53146   259   16.308052   29.98322   0.1338   24.77    165.31      100       
  1427  52996   586   10.377058   38.57916   0.0518   23.87    121.43      110       
  1428  52998   146   10.451066   38.33697   0.123    24.19    161.16      100       
  1428  52998   346   10.3318     39.50635   0.1121   24.21    104.92      200       
  1429  52990   14    10.584061   42.9301    0.136    24.68    84.05       100       
  1430  53002   5     10.610068   38.58561   0.1449   24.95    171.17      100       
  1432  53003   110   10.726676   39.56981   0.2942   25.03    43.87       110       
  1433  53035   599   10.847911   40.01411   0.1295   24.8     162.12      200       
  1434  53053   209   10.795231   43.78131   0.0858   24.27    112.61      100       
  1434  53053   446   10.83205    46.31988   0.3508   25.59    78.24       100       
  1434  53053   630   10.92916    45.40042   0.0636   24.11    96.4        100       
  1435  52996   97    10.981433   40.29904   0.468    25.68    25.94       210       
  1435  52996   216   10.896926   40.3961    0.1282   24.62    209.65      100       
  1439  53003   348   11.092199   41.09727   0.1521   24.64    69.99       100       
  1439  53003   515   11.221643   41.40814   0.0946   24.4     143.76      110       
  1440  53084   77    11.426665   41.43564   0.1928   24.92    8.36        210       
  1442  53050   141   11.55251    46.6465    0.2642   25.04    29.18       210       
  1444  53054   96    11.727666   46.35569   0.116    25.46    7.93        200       
  1446  53080   209   11.88557    46.04567   0.3627   25.3     55.96       100       
  1447  53120   81    11.9455     41.25793   0.1627   24.48    14.55       210       
  1447  53120   235   11.849993   42.27002   0.2432   25.25    29.56       300       
  1447  53120   468   11.897079   42.84531   0.3275   25.48    5.94        210       
  1449  53116   53    12.148778   46.68716   0.101    24.65    202.19      110       
  1449  53116   419   12.081949   48.54913   0.0656   24.43    57.47       100       
  1450  53120   291   12.135292   42.07037   0.5342   25.64    6.5         210       
  1450  53120   337   12.106441   42.5798    0.0833   23.84    110.47      110       
  1455  53089   236   12.672776   46.94344   0.1415   24.84    43.04       200       
  1457  53116   442   12.91466    47.80466   0.3132   25.54    44.72       210       
  1458  53119   404   12.969283   42.18588   0.2486   25.77    172.07      200       
  1459  53117   173   13.112693   46.55854   0.2184   25.38    8.26        200       
  1460  53138   225   13.195302   40.98327   0.1103   25.28    329.1       200       
  1462  53112   284   13.276922   40.589     0.3161   25.16    12.69       210       
  1463  53063   634   13.625173   46.3552    0.3155   25.56    19.93       200       
  1465  53082   370   13.638873   46.98872   0.36     25.42    19.15       400       
  1465  53082   522   13.716769   46.45554   0.2248   24.97    110.23      100       
  1466  53083   507   13.949982   45.91793   0.2427   25.16    28.53       110       
  1476  52964   189   22.21957    -0.64569   0.1821   24.99    12.11       200       
  1510  52992   268   2.588564    -0.21392   0.4626   25.46    41.77       110       
  1570  53149   321   16.639846   22.66104   0.1757   24.95    93.03       200       
  1572  53177   251   16.473491   23.01892   0.2079   25.25    58.6        200       
  1573  53226   164   16.421427   23.99871   0.0638   23.83    121.71      110       
  1576  53496   452   16.310035   27.1282    0.1521   24.45    31.12       110       
  1576  53496   554   16.374682   26.7828    0.2206   24.83    74.14       100       
  1577  53495   71    16.258712   27.44926   0.0646   24.29    18.14       210       
  1578  53496   12    16.139207   28.47868   0.0502   24.11    190.05      100       
  1578  53496   530   16.069695   30.10722   0.1736   24.81    10.07       200       
  1579  53473   39    16.015691   30.022     0.3737   25.36    81.74       200       
  1585  52962   57    8.3029516   23.53637   0.2445   24.89    36.81       102       
  1585  52962   59    8.3029099   23.72237   0.1615   24.55    10.47       400       
  1585  52962   534   8.3559082   25.31751   0.2676   25.42    38.05       100       
  1588  52965   406   8.7237915   29.12796   0.2016   25.25    62.58       210       
  1588  52965   507   8.7756836   29.59872   0.0701   23.97    31.29       200       
  1590  52974   78    9.0199392   29.7272    0.2198   25.8     120.66      400       
  1593  52991   242   9.4367635   32.78923   0.1395   25.19    115.58      110       
  1597  52999   150   10.272279   10.2162    0.4181   25.95    153.55      200       
  1597  52999   476   10.237766   10.85159   0.3878   26.59    27.36       200       
  1601  53115   143   10.812066   11.13399   0.157    25.19    275.02      210       
  1602  53117   266   10.861286   10.99635   0.2126   24.96    31.4        210       
  1603  53119   165   11.0489     11.25012   0.4747   25.56    20.97       400       
  1605  53062   149   11.353308   11.76381   0.2193   24.73    50.73       200       
  1606  53055   54    11.530893   11.2623    0.1685   24.65    33.97       100       
  1607  53083   105   11.674372   12.05231   0.0812   25.41    78.21       210       
  1607  53083   313   11.545008   12.21997   0.1735   24.58    33.04       100       
  1608  53138   209   11.715082   11.0258    0.1537   25.0     65.46       104       
  1612  53149   181   12.169998   11.35077   0.1963   25.14    38.31       100       
  1612  53149   586   12.218523   13.72161   0.1744   25.19    29.74       400       
  1615  53166   170   12.49787    11.67745   0.0828   25.39    69.12       102       
  1617  53112   450   11.319761   8.26107    0.0756   24.04    57.94       100       
  1618  53116   159   11.498482   6.88675    0.1162   24.19    120.67      110       
  1618  53116   616   11.5267     7.88211    0.1806   24.74    40.31       200       
  1619  53084   233   11.590258   6.91149    0.1585   25.21    25.61       200       
  1620  53137   384   11.69055    8.03792    0.2282   25.26    84.83       100       
  1621  53383   146   11.774638   6.88485    0.233    24.87    11.08       200       
  1621  53383   398   11.727734   7.49989    0.0964   24.51    112.7       110       
  1622  53385   484   11.897809   8.13632    0.2906   25.09    73.58       200       
  1623  53089   250   12.021721   6.31648    0.135    24.35    52.11       110       
  1624  53386   390   12.195324   8.01896    0.2481   25.17    33.63       100       
  1624  53386   625   12.293453   7.84835    0.4318   25.44    15.66       400       
  1626  53472   397   12.352188   7.89181    0.1327   24.44    115.27      210       
  1644  53144   170   14.384269   35.37938   0.1886   25.09    87.72       210       
  1645  53172   18    14.647057   34.26502   0.3407   26.1     10.29       200       
  1645  53172   628   14.679146   35.23405   0.158    24.59    11.47       200       
  1646  53498   79    14.830251   33.85745   0.088    24.34    61.0        210       
  1647  53531   96    14.932857   32.62572   0.0842   24.22    24.53       200       
  1647  53531   162   14.884129   33.14512   0.2481   25.89    303.03      201       
  1647  53531   311   14.792014   33.10174   0.0875   24.13    8.32        400       
  1648  53171   524   15.074277   33.26301   0.3672   25.24    107.46      210       
  1649  53149   120   15.295824   31.0044    0.1359   24.36    48.58       100       
  1649  53149   228   15.201548   30.83986   0.0896   24.32    232.17      210       
  1649  53149   345   15.143686   31.43862   0.4883   25.62    70.12       210       
  1650  53174   96    15.418258   29.67012   0.1114   24.41    118.12      210       
  1650  53174   453   15.376122   31.15296   0.2379   24.88    25.94       100       
  1652  53555   187   15.502854   29.00839   0.0842   24.64    192.47      210       
  1652  53555   550   15.579421   29.33697   0.1997   24.95    98.11       100       
  1653  53534   617   15.737083   28.64542   0.3551   25.39    24.64       110       
  1654  53498   432   15.855257   27.35829   0.2475   24.97    54.29       100       
  1654  53498   616   15.88665    27.55573   0.1474   24.81    35.2        100       
  1655  53523   469   15.981295   26.4386    0.0873   23.98    154.79      210       
  1669  53433   134   13.727181   49.77399   0.2709   25.29    31.14       300       
  1671  53446   603   14.212179   49.86848   0.0774   24.16    38.67       100       
  1672  53460   394   14.224834   48.74031   0.1835   24.75    35.34       102       
  1675  53466   161   14.783459   46.04544   0.1278   24.85    109.9       100       
  1675  53466   619   14.889406   46.91169   0.1311   24.77    10.05       200       
  1677  53148   407   15.157712   44.75211   0.4886   26.34    23.06       200       
  1678  53433   310   15.248356   42.01315   0.1349   24.92    68.81       210       
  1679  53149   187   15.533595   40.8951    0.2721   25.34    51.38       100       
  1681  53172   200   15.91028    37.73501   0.3956   25.65    19.16       210       
  1682  53173   12    16.156446   35.37791   0.0691   24.8     84.59       100       
  1682  53173   304   15.961777   35.50827   0.1589   25.33    25.21       110       
  1684  53239   596   16.388557   33.50518   0.3609   25.32    15.59       200       
  1685  53463   404   16.490204   31.63897   0.1971   24.76    81.46       400       
  1687  53260   500   17.052018   24.62987   0.5177   26.52    22.93       200       
  1688  53462   203   17.091482   22.26877   0.0496   24.39    83.95       100       
  1690  53475   90    16.823339   26.58405   0.0545   24.01    68.49       110       
  1690  53475   164   16.757688   27.33496   0.1018   24.46    92.43       110       
  1691  53260   217   16.845806   26.33219   0.1185   24.17    73.9        400       
  1692  53473   314   16.815934   26.07809   0.1373   24.82    20.84       200       
  1692  53473   570   16.963408   27.42257   0.1658   24.83    105.56      100       
  1695  53473   492   12.956078   12.47239   0.2076   25.76    63.89       200       
  1696  53116   88    13.105346   11.22771   0.0857   24.76    39.54       100       
  1700  53502   16    13.702723   10.70723   0.2131   24.89    80.07       110       
  1702  53144   400   13.891661   11.64166   0.3522   25.37    147.66      100       
  1702  53144   484   13.934607   12.13298   0.3492   25.34    37.35       100       
  1704  53178   463   14.095316   13.96988   0.2976   25.18    8.38        200       
  1706  53442   363   14.208824   14.01141   0.1398   24.37    39.17       210       
  1707  53885   313   14.303741   9.87736    0.3441   26.05    118.8       110       
  1711  53535   13    14.757606   9.53842    0.0945   24.44    284.31      210       
  1711  53535   100   14.711592   9.32935    0.17     24.57    33.31       210       
  1711  53535   297   14.635441   9.43657    0.3312   25.25    29.49       100       
  1712  53531   297   14.67244    11.41864   0.3109   25.57    38.11       100       
  1714  53521   219   14.826165   11.29771   0.1949   24.97    71.59       100       
  1715  54212   594   15.020617   9.99025    0.3384   25.21    46.22       100       
  1716  53827   258   14.964658   11.30264   0.1225   24.6     42.94       200       
  1716  53827   371   14.932019   11.86153   0.0317   23.94    320.14      100       
  1716  53827   446   14.995083   11.70303   0.2484   24.85    9.49        200       
  1718  53850   66    15.18677    10.02232   0.4161   25.44    41.29       210       
  1719  53876   446   15.247044   10.28423   0.0572   24.61    89.94       100       
  1723  53905   472   15.535941   8.43224    0.1273   24.23    9.61        210       
  1723  53905   612   15.605868   8.68672    0.1263   24.44    92.82       100       
  1724  53859   275   15.637108   7.95388    0.3566   25.32    29.53       310       
  1724  53859   612   15.776606   8.74018    0.1849   24.58    48.41       110       
  1726  53137   237   15.81653    8.90991    0.0683   24.63    107.95      100       
  1726  53137   254   15.835997   8.14411    0.232    25.03    29.19       200       
  1726  53137   370   15.822621   9.88549    0.2009   25.37    123.69      200       
  1727  53859   478   15.84325    7.51846    0.3544   25.36    56.77       110       
  1728  53228   451   16.007717   8.62862    0.2269   26.13    167.65      200       
  1728  53228   470   16.024933   8.6474     0.1876   24.85    20.49       100       
  1730  53498   221   16.128509   7.48162    0.2242   25.31    67.62       200       
  1730  53498   541   16.231652   8.05986    0.3083   25.55    8.85        200       
  1731  53884   541   16.287076   6.62482    0.1537   25.55    91.92       100       
  1732  53501   130   16.319579   6.70647    0.2099   25.15    77.15       400       
  1733  53047   623   7.5502075   39.41843   0.1681   24.89    7.48        200       
  1735  53035   109   7.6470871   41.98543   0.1795   24.87    54.8        102       
  1736  53052   285   7.6161387   43.4839    0.2731   25.25    57.94       100       
  1737  53055   119   7.8789439   45.94927   0.0517   24.56    116.54      110       
  1737  53055   197   7.8052414   45.74614   0.185    25.11    228.03      100       
  1738  53051   519   9.0388702   9.83501    0.2938   25.04    57.11       100       
  1739  53050   51    9.2090139   9.61346    0.2353   25.31    10.16       200       
  1740  53050   145   9.3863932   10.51184   0.5195   25.67    9.85        200       
  1740  53050   551   9.4417521   10.98684   0.2472   25.48    43.32       112       
  1741  53052   120   9.6116669   11.23084   0.1195   24.24    51.06       210       
  1742  53053   366   9.6902791   12.57718   0.1756   24.68    82.63       200       
  1742  53053   498   9.7207184   12.15951   0.2429   24.85    109.3       210       
  1744  53055   184   10.044035   12.01815   0.2633   25.4     16.53       200       
  1744  53055   590   10.12035    12.78699   0.2481   25.05    16.75       210       
  1745  53061   305   10.137331   12.2072    0.1635   24.58    46.78       210       
  1746  53062   154   10.379172   12.91034   0.4042   25.57    9.03        400       
  1746  53062   406   10.325649   14.05052   0.1456   25.14    34.52       110       
  1748  53112   469   10.610599   14.0241    0.2007   24.86    20.15       100       
  1748  53112   527   10.665356   14.31518   0.3806   25.75    33.76       210       
  1749  53357   253   10.750411   12.96745   0.3056   25.15    28.41       102       
  1749  53357   420   10.742955   14.70113   0.1547   25.33    86.58       210       
  1751  53377   281   11.048319   12.98446   0.1405   24.62    165.99      210       
  1751  53377   498   11.11421    14.20346   0.0451   23.87    199.52      100       
  1753  53383   224   11.348208   14.31379   0.3416   25.55    54.89       210       
  1754  53385   526   11.532251   15.891     0.1854   24.92    170.83      400       
  1759  53081   339   8.6051839   9.15577    0.2242   25.1     26.89       200       
  1760  53086   2     8.8545115   8.45644    0.0635   24.18    77.89       100       
  1760  53086   102   8.8514648   8.85187    0.1271   24.28    86.31       100       
  1761  53376   485   11.756163   15.49535   0.0682   24.56    19.1        210       
  1761  53376   582   11.81963    15.32353   0.1155   24.47    172.04      110       
  1763  53463   31    12.053381   14.86486   0.2006   24.91    19.6        110       
  1764  53467   106   12.123677   14.35712   0.2319   25.05    24.64       100       
  1765  53466   137   12.189202   14.24424   0.0637   23.78    34.4        100       
  1765  53466   394   12.136928   14.8235    0.3174   25.3     7.71        210       
  1765  53466   451   12.184474   15.78204   0.2683   24.95    58.12       210       
  1767  53436   454   12.40372    16.1002    0.2338   25.13    71.64       110       
  1769  53502   27    12.736422   14.4825    0.272    25.24    8.8         200       
  1769  53502   529   12.697272   16.00544   0.2437   24.93    23.44       210       
  1781  53297   144   8.239358    52.4028    0.2467   24.93    96.29       100       
  1781  53297   515   8.2287832   52.96061   0.1381   24.98    28.95       200       
  1782  53299   213   8.3878428   53.95321   0.1689   24.82    45.86       104       
  1782  53299   395   8.3010747   54.61903   0.1174   25.24    128.06      100       
  1784  54425   584   8.8009288   58.1634    0.2216   24.88    19.87       200       
  1785  54439   120   8.9633341   59.49031   0.2021   25.2     39.22       100       
  1785  54439   303   8.7542664   59.4798    0.2716   24.96    59.82       110       
  1788  54468   91    9.709255    63.40165   0.3582   25.46    19.38       210       
  1788  54468   160   9.7440379   64.19578   0.135    24.72    63.72       200       
  1789  54259   21    12.823813   9.53583    0.228    24.9     36.56       110       
  1789  54259   402   12.714178   11.01775   0.5032   26.22    9.98        200       
  1791  54266   79    12.946962   9.50179    0.3016   25.39    13.29       210       
  1794  54504   282   12.95672    6.52082    0.175    24.9     75.93       200       
  1795  54507   254   13.127929   6.21172    0.1391   24.42    20.46       200       
  1796  53884   37    13.270431   9.54353    0.0937   23.96    81.02       100       
  1796  53884   493   13.151241   10.49314   0.0866   24.98    132.11      102       
  1797  54507   241   13.249844   6.27201    0.2621   25.0     31.29       200       
  1798  53851   296   13.252736   8.68148    0.0926   25.26    216.51      200       
  1799  53556   365   13.390554   8.412      0.2335   25.29    23.3        110       
  1799  53556   450   13.421949   8.13237    0.1477   24.79    81.83       110       
  1799  53556   541   13.440215   7.77428    0.2289   25.18    90.59       110       
  1800  53884   175   13.436368   9.55052    0.2483   25.28    13.94       210       
  1804  53886   467   13.750841   9.79       0.1303   24.5     89.12       200       
  1805  53875   413   13.853005   7.47946    0.1501   25.23    75.75       200       
  1805  53875   586   13.94725    7.15899    0.2139   24.81    22.06       110       
  1806  53559   221   13.856822   8.87123    0.1362   24.62    88.41       110       
  1806  53559   498   13.874555   9.59334    0.1473   25.13    238.87      110       
  1809  53792   483   14.108796   9.60578    0.1463   24.41    37.98       100       
  1810  53794   468   14.233394   9.25071    0.1597   25.81    32.8        200       
  1811  53533   188   14.329971   8.23984    0.3218   25.93    127.93      200       
  1811  53533   280   14.29202    8.2084     0.0568   24.4     184.78      100       
  1812  53795   37    14.612177   8.12455    0.0505   24.05    205.73      110       
  1813  53903   68    14.736072   8.23262    0.3442   25.16    36.87       210       
  1816  53919   70    15.19205    7.25197    0.0448   23.97    482.93      100       
  1816  53919   329   15.065753   8.32707    0.0918   24.39    59.64       100       
  1817  53851   379   15.183341   7.86395    0.4594   27.4     129.67      200       
  1819  54540   284   15.396703   5.57882    0.1761   25.07    87.31       200       
  1819  54540   376   15.448729   7.48642    0.1897   24.63    38.11       100       
  1822  53172   264   15.895645   4.70947    0.4721   25.87    51.66       200       
  1822  53172   312   15.864683   5.53322    0.2504   25.15    18.05       110       
  1823  53886   46    16.182532   3.36744    0.1193   24.59    27.59       210       
  1823  53886   551   16.213182   5.33301    0.1469   24.7     58.51       100       
  1826  53499   276   14.288596   6.13675    0.1097   24.73    105.77      110       
  1826  53499   495   14.344685   6.84987    0.2375   25.87    101.42      100       
  1827  53531   523   14.498716   7.25357    0.0551   25.18    683.38      100       
  1829  53494   513   14.773939   6.56642    0.0625   23.77    51.49       100       
  1829  53494   615   14.824073   6.84352    0.14     24.57    139.98      100       
  1830  54560   165   14.909785   5.61323    0.0814   23.85    51.38       100       
  1830  54560   243   14.852469   4.95039    0.3061   25.39    41.23       210       
  1833  54561   571   15.283124   5.29764    0.0512   24.49    186.2       110       
  1833  54561   586   15.312701   6.23225    0.1021   25.1     35.38       104       
  1834  54562   83    15.356262   4.34172    0.0522   24.46    220.27      100       
  1834  54562   326   15.29101    6.32574    0.1779   24.61    13.16       200       
  1838  53467   345   13.923945   35.42892   0.1079   24.19    42.15       100       
  1840  53472   311   14.30073    33.21323   0.4009   25.32    29.85       200       
  1841  53491   418   14.51763    33.76156   0.2384   24.81    191.87      210       
  1845  54144   525   15.215802   30.30453   0.1102   24.47    161.73      110       
  1845  54144   579   15.234493   30.14647   0.0932   24.23    16.81       200       
  1846  54173   501   15.390809   28.62571   0.0824   25.08    288.08      100       
  1851  53524   105   16.066891   23.66566   0.3347   25.2     39.16       110       
  1852  53534   511   16.152009   22.63074   0.2659   25.41    11.99       200       
  1853  53566   85    16.323698   20.43057   0.2297   25.12    103.76      100       
  1865  53312   594   7.5356455   43.9715    0.3636   25.24    32.75       110       
  1866  53314   166   7.5140742   44.93359   0.072    23.94    36.31       110       
  1866  53314   287   7.4616455   44.56713   0.2788   25.2     11.26       200       
  1869  53327   61    7.9413325   50.28786   0.1336   24.88    74.77       210       
  1869  53327   550   7.9249858   52.08072   0.1399   24.7     23.82       200       
  1870  53383   569   8.0631327   53.80242   0.1398   24.66    8.89        200       
  1872  53386   410   8.2127614   57.79751   0.272    25.01    18.08       210       
  1875  54453   61    8.894575    61.55059   0.1677   24.59    92.61       110       
  1921  53317   354   7.7856542   17.29073   0.1876   25.01    107.21      100       
  1922  53315   10    8.1004211   19.10409   0.0979   24.58    38.08       110       
  1923  53319   184   8.0186666   17.9805    0.14     25.63    49.21       200       
  1925  53327   24    8.3152461   20.10583   0.0755   24.22    33.11       100       
  1926  53317   156   8.3150258   22.79579   0.0958   24.8     34.36       110       
  1927  53321   550   8.4426478   21.73036   0.2614   24.89    54.02       100       
  1928  53327   570   8.5680105   25.14459   0.2597   25.22    23.27       400       
  1929  53349   184   8.5274546   22.57306   0.0869   24.53    133.07      100       
  1929  53349   189   8.5299555   22.65163   0.0864   24.21    123.31      100       
  1930  53347   176   8.6475433   25.45397   0.4298   26.74    14.44       200       
  1932  53350   254   8.7683482   25.91487   0.2371   25.13    14.94       210       
  1933  53381   292   8.8691732   24.84644   0.2585   24.94    23.4        102       
  1935  53387   270   9.0440491   26.73348   0.2269   24.91    24.38       110       
  1939  53389   85    9.4782064   28.00496   0.4978   26.02    11.74       200       
  1939  53389   466   9.4431875   29.57282   0.289    25.33    113.31      100       
  1940  53383   131   9.443515    26.46746   0.4161   25.42    8.68        200       
  1950  53436   268   9.9671326   28.85985   0.1336   24.51    38.43       100       
  1950  53436   310   9.9476624   28.52766   0.5307   25.88    10.38       200       
  1951  53389   227   10.100483   34.90292   0.0994   26.07    2390.99     200       
  1951  53389   422   10.09993    35.73466   0.3971   25.45    46.52       100       
  1951  53389   482   10.115822   35.52158   0.2148   24.9     261.07      110       
  1953  53358   29    10.204374   29.81742   0.4205   25.49    9.33        200       
  1955  53442   343   10.237996   34.44022   0.157    24.41    73.76       100       
  1957  53415   123   10.426008   35.96189   0.1191   24.27    34.39       100       
  1958  53385   250   10.378501   33.42904   0.2024   24.67    19.15       110       
  1959  53440   564   10.537743   31.8766    0.3342   25.36    18.55       102       
  1969  53383   575   10.727837   30.8829    0.4356   25.94    20.41       200       
  1971  53472   446   12.545765   33.45404   0.4025   25.52    29.33       200       
  1971  53472   607   12.613959   33.25517   0.4242   25.5     47.32       110       
  1972  53466   460   11.603624   40.04327   0.2904   25.47    10.0        200       
  1973  53432   249   10.510044   35.91662   0.1235   24.28    37.24       100       
  1975  53734   533   12.766472   32.74284   0.2309   25.07    16.7        110       
  1978  53473   203   13.480127   27.8744    0.0911   24.62    130.56      201       
  1979  53431   219   11.309393   31.25475   0.2181   25.6     81.13       100       
  1981  53463   496   10.835119   30.67933   0.2551   25.06    22.18       100       
  1984  53433   442   12.575069   41.15965   0.1909   25.81    84.95       200       
  1985  53431   389   12.713268   40.69564   0.452    25.44    16.02       210       
  1987  53765   169   12.830848   33.38903   0.4627   26.95    75.88       200       
  1987  53765   264   12.761656   33.40794   0.1323   25.07    64.8        100       
  1988  53469   362   10.979512   39.31166   0.1023   24.08    13.14       110       
  1988  53469   629   11.185995   39.59778   0.0784   23.78    6.38        400       
  1989  53772   302   12.744382   37.98573   0.1676   24.51    128.85      110       
  1990  53472   18    11.145124   30.39921   0.4811   25.52    9.29        200       
  1990  53472   48    11.08967    30.16154   0.0717   24.63    137.1       100       
  1990  53472   249   10.955677   30.20844   0.2453   25.07    40.02       100       
  1991  53446   505   11.91531    32.58852   0.2148   25.19    6.8         210       
  1993  53762   64    13.606626   34.37242   0.2815   25.18    31.47       200       
  1996  53436   32    11.539675   39.59054   0.1828   24.57    157.67      100       
  1996  53436   544   11.481241   39.82657   0.2004   24.68    106.52      210       
  1997  53442   296   11.649364   37.47694   0.1601   24.44    10.01       210       
  1997  53442   485   11.738344   38.08      0.1741   24.63    77.78       210       
  2000  53495   183   12.665128   37.73205   0.1929   24.84    22.41       110       
  2002  53471   462   13.317822   29.64301   0.0728   25.27    126.72      110       
  2002  53471   605   13.406612   30.17471   0.3201   25.41    35.3        200       
  2003  53442   530   12.423473   37.62189   0.1853   25.31    67.5        102       
  2005  53472   13    13.713354   38.20624   0.172    24.62    109.67      200       
  2005  53472   215   13.573676   38.29985   0.0625   24.28    42.6        210       
  2005  53472   293   13.510664   38.26938   0.1098   24.67    97.55       100       
  2012  53493   469   11.660148   36.12983   0.3601   25.23    23.99       200       
  2012  53493   629   11.740888   37.1422    0.1148   25.82    269.44      200       
  2013  53818   218   12.347905   31.55235   0.1041   24.21    24.01       400       
  2013  53818   462   12.363792   32.29705   0.1723   24.57    66.94       300       
  2014  53460   470   13.830658   38.57897   0.1852   24.81    11.61       400       
  2015  53819   357   12.368912   34.18253   0.2389   24.83    16.87       110       
  2016  53799   417   13.097736   36.38132   0.3145   25.75    25.97       200       
  2016  53799   563   13.151358   36.61588   0.357    25.7     40.8        110       
  2017  53474   430   13.678068   28.86876   0.248    25.02    9.51        200       
  2018  53800   154   13.06231    37.93742   0.4707   26.6     26.68       200       
  2019  53430   599   10.779408   31.7408    0.1139   24.62    79.21       100       
  2022  53827   375   12.706653   36.83409   0.3886   25.44    22.53       200       
  2024  53503   280   13.761572   31.4018    0.2224   25.01    30.18       100       
  2027  53433   355   11.8278     38.19516   0.1254   24.51    66.8        110       
  2027  53433   431   11.898011   38.19682   0.1981   26.0     70.84       200       
  2030  53499   463   11.201404   37.59185   0.2137   24.87    58.32       100       
  2031  53848   208   12.926962   34.94598   0.183    24.71    20.42       100       
  2031  53848   438   12.903371   36.51673   0.219    24.98    45.37       210       
  2033  53476   118   13.880752   36.27729   0.1513   24.55    39.43       110       
  2033  53476   316   13.77121    36.15      0.2673   25.2     17.89       310       
  2034  53466   604   11.225602   35.98452   0.0785   23.78    87.72       100       
  2035  53436   285   11.789483   35.01877   0.0629   24.78    40.15       110       
  2037  53446   214   11.345288   36.47363   0.2903   25.0     7.14        400       
  2081  53357   41    8.0742172   16.55813   0.182    24.56    106.75      200       
  2081  53357   53    8.0889501   16.79535   0.1056   24.39    16.01       210       
  2083  53359   387   8.4089269   20.45728   0.1086   24.13    23.29       110       
  2085  53379   197   8.8345835   23.21414   0.3557   25.26    28.99       110       
  2086  53401   483   9.0763967   25.00482   0.2434   25.23    48.06       210       
  2087  53415   557   9.3283936   26.15666   0.215    25.4     212.48      200       
  2089  53498   176   12.125813   33.87782   0.0791   24.86    45.64       200       
  2090  53463   281   10.750449   35.4812    0.1594   24.48    83.72       400       
  2092  53460   633   11.309323   31.25322   0.2198   25.61    60.0        102       
  2093  53818   470   13.244399   33.50156   0.3007   25.42    19.53       200       
  2094  53851   254   13.628431   29.70645   0.1155   24.86    286.3       110       
  2094  53851   565   13.714355   31.18129   0.2846   25.48    80.34       200       
  2095  53474   61    12.113236   31.87541   0.2497   25.46    109.74      110       
  2095  53474   118   12.087362   32.07143   0.1662   25.08    168.13      100       
  2095  53474   180   12.061275   31.98592   0.2048   24.9     50.65       110       
  2096  53446   246   10.551354   34.5257    0.2719   25.57    5.95        210       
  2096  53446   478   10.60178    36.11632   0.1225   25.0     32.5        110       
  2098  53460   391   11.552614   33.72012   0.2225   26.07    15.62       200       
  2101  53858   640   13.765387   36.83717   0.2543   25.39    33.56       100       
  2102  54115   196   13.434      36.79981   0.0544   24.82    28.03       210       
  2104  53852   325   13.232673   32.11264   0.1868   24.6     19.97       100       
  2106  53714   339   11.027804   33.28906   0.2033   24.77    130.83      100       
  2108  53473   121   12.109042   37.67356   0.3437   25.44    26.44       200       
  2110  53467   18    13.5589     30.12907   0.2843   25.54    101.51      200       
  2113  53468   110   11.512207   34.91322   0.2047   24.68    33.1        100       
  2114  53848   544   13.837107   28.27916   0.0721   24.41    34.99       200       
  2114  53848   625   13.909157   28.24339   0.0645   23.92    82.21       100       
  2115  53535   410   13.804693   26.05082   0.1781   24.69    11.54       210       
  2116  53854   564   13.948704   30.94203   0.2306   24.84    50.94       100       
  2117  54115   116   13.939104   31.44092   0.1505   24.79    81.07       100       
  2117  54115   369   13.883902   33.09126   0.061    23.85    123.73      100       
  2117  54115   501   13.913897   33.40975   0.1703   24.67    74.4        100       
  2118  53820   124   13.931565   26.37165   0.1407   24.55    47.35       100       
  2120  53852   28    14.119395   26.31343   0.0749   24.27    128.68      100       
  2120  53852   576   14.104973   27.93695   0.3858   25.65    115.99      100       
  2121  54180   157   14.069993   32.10265   0.2638   24.96    24.49       200       
  2126  53794   197   14.214256   28.52347   0.2618   24.97    29.55       110       
  2127  53859   532   14.253101   27.10711   0.1635   24.91    83.65       100       
  2128  53800   633   14.344958   25.00972   0.3625   25.62    56.31       102       
  2131  53819   216   14.404218   25.0733    0.0987   24.52    261.48      400       
  2131  53819   285   14.34499    25.14561   0.0773   24.21    35.15       110       
  2131  53819   533   14.411259   26.62514   0.0371   24.36    89.11       110       
  2132  53493   483   14.444712   24.14624   0.1445   24.54    35.58       100       
  2132  53493   502   14.448292   24.45386   0.4565   25.53    9.6         200       
  2133  53917   517   14.502926   30.7412    0.1292   24.32    63.39       210       
  2134  53876   40    14.590621   27.89322   0.176    24.97    89.32       100       
  2135  53827   73    14.621339   24.86923   0.0896   24.59    86.79       100       
  2135  53827   535   14.535461   26.01026   0.0949   24.16    91.62       100       
  2137  54206   305   14.546952   27.09849   0.1501   24.42    54.06       210       
  2138  53757   111   14.708294   29.7636    0.2153   25.05    33.11       102       
  2139  53878   237   14.620836   24.75895   0.0862   24.44    151.3       100       
  2141  53764   82    14.806847   28.11917   0.3771   25.29    30.06       310       
  2142  54208   1     14.822673   25.55664   0.3741   25.32    22.29       110       
  2146  54230   495   14.96495    28.53854   0.144    25.7     205.89      200       
  2147  53491   71    10.790002   9.05549    0.3382   25.19    13.45       400       
  2149  54509   244   14.954093   23.49511   0.3285   25.16    36.44       100       
  2149  54509   560   15.029603   24.65447   0.1203   24.6     32.83       210       
  2150  54510   159   15.024516   21.57329   0.2581   25.59    33.41       310       
  2150  54510   456   15.033983   22.8938    0.0809   23.92    104.12      200       
  2150  54510   492   15.006328   22.00761   0.2141   24.8     12.15       200       
  2151  54523   113   15.082534   26.01624   0.054    25.74    223.35      210       
  2152  53874   281   15.041734   23.13359   0.1802   24.69    42.4        100       
  2152  53874   305   14.991543   24.30255   0.1632   24.67    13.4        200       
  2153  54212   78    15.151147   21.40422   0.3113   25.59    26.03       210       
  2155  53820   511   15.231657   24.20895   0.07     24.64    390.55      300       
  2158  54209   277   15.245531   22.62365   0.3843   25.76    58.81       100       
  2158  54209   357   15.237413   23.45233   0.0876   24.64    31.73       200       
  2159  54328   161   15.379337   19.70567   0.1094   24.41    25.44       200       
  2161  53878   436   15.415252   22.44346   0.3747   25.47    50.21       100       
  2161  53878   617   15.502214   23.27112   0.0899   24.67    100.56      200       
  2169  53556   29    15.868521   22.79431   0.116    25.25    698.49      110       
  2169  53556   274   15.724606   22.87576   0.22     25.45    12.01       200       
  2172  54230   454   15.885319   19.90568   0.2103   24.93    11.0        200       
  2173  53874   325   15.9834     22.28389   0.3121   25.19    126.53      110       
  2173  53874   382   15.995543   21.11371   0.3749   25.47    20.85       200       
  2173  53874   431   16.010819   20.98105   0.1739   25.6     53.88       100       
  2198  53918   377   16.194122   15.54861   0.3459   25.26    113.72      100       
  2199  53556   93    16.058913   17.19869   0.034    24.24    292.49      100       
  2199  53556   594   16.104453   18.24995   0.0369   24.09    382.59      100       
  2200  53875   167   16.152622   16.43053   0.1434   24.67    27.07       210       
  2201  53904   402   16.24707    17.48726   0.1931   26.0     83.38       200       
  2202  53566   174   16.385913   14.36374   0.3154   25.27    53.29       100       
  2203  53915   518   16.504601   14.58639   0.279    26.05    106.72      210       
  2204  53877   349   16.488518   13.64001   0.1179   24.4     34.76       100       
  2205  53793   38    16.232098   20.15645   0.1704   24.97    23.64       210       
  2205  53793   600   16.211709   20.7914    0.14     24.49    14.7        400       
  2207  53558   236   16.511984   16.65301   0.0896   24.01    41.07       100       
  2210  53535   498   16.722107   13.35008   0.1832   24.63    26.93       110       
  2210  53535   536   16.725513   13.33405   0.1887   24.69    25.48       200       
  2211  53786   387   11.037689   29.12368   0.1059   24.61    32.26       210       
  2211  53786   561   11.113646   29.89809   0.4648   25.92    48.73       100       
  2211  53786   616   11.139725   29.241     0.2126   25.14    123.73      110       
  2212  53789   123   11.10281    25.19901   0.1726   24.86    14.56       200       
  2213  53792   71    11.25235    28.56292   0.4287   25.48    27.86       210       
  2214  53794   52    11.287331   25.52926   0.3248   25.36    16.32       200       
  2216  53795   551   11.424187   27.24828   0.1702   24.84    42.95       200       
  2218  53816   458   11.486709   27.55389   0.0732   23.93    129.77      100       
  2222  53799   86    11.803011   28.57912   0.1845   24.77    15.11       110       
  2224  53815   491   11.946282   30.1906    0.1976   24.8     34.65       100       
  2224  53815   519   11.970268   30.10722   0.1389   24.72    20.61       200       
  2226  53819   114   12.04123    27.13175   0.2708   25.04    20.16       200       
  2226  53819   217   11.972262   26.35337   0.112    25.55    235.79      201       
  2226  53819   247   11.948521   26.54229   0.1562   25.04    271.62      110       
  2226  53819   515   12.060184   27.94421   0.1401   25.0     159.43      110       
  2227  53820   161   12.113877   27.493     0.4437   25.68    24.53       210       
  2227  53820   370   12.050457   28.59614   0.134    24.5     9.29        210       
  2235  53847   296   12.47286    26.72893   0.1957   24.62    33.51       100       
  2236  53729   147   12.677104   26.91503   0.2692   24.93    41.78       300       
  2236  53729   506   12.685739   27.57973   0.1985   25.22    38.96       100       
  2238  54205   357   12.687384   27.34302   0.46     26.12    7.79        400       
  2239  53726   343   12.722144   30.2419    0.3648   25.46    10.28       210       
  2239  53726   557   12.86585    30.15728   0.2235   25.01    11.94       110       
  2242  54153   180   13.090902   26.75199   0.3321   25.39    19.79       100       
  2242  54153   418   13.064819   27.79088   0.3625   25.55    35.47       200       
  2245  54208   379   13.501854   27.0646    0.277    25.06    75.75       100       
  2265  53674   176   7.9921102   12.47086   0.377    25.28    9.45        210       
  2266  53679   124   8.017042    13.83116   0.1087   25.03    103.53      100       
  2266  53679   612   8.067922    15.55962   0.2682   25.23    49.15       200       
  2270  53714   314   8.2175858   13.4352    0.188    24.82    45.47       100       
  2272  53713   13    8.4092631   14.61805   0.2824   25.13    54.85       110       
  2272  53713   551   8.4000778   15.57964   0.093    24.7     57.51       100       
  2273  53709   88    8.4846741   17.9044    0.0895   24.81    179.9       110       
  2273  53709   201   8.4322627   17.86099   0.0905   24.83    151.78      100       
  2273  53709   610   8.5402303   18.8154    0.1138   24.54    93.7        100       
  2274  53726   488   8.4593414   16.01493   0.091    24.03    121.95      100       
  2275  53709   72    8.6142212   18.71675   0.1665   24.5     35.02       110       
  2279  53708   53    8.8385813   16.83986   0.3138   25.51    10.52       200       
  2279  53708   243   8.774881    16.42308   0.3496   25.71    7.67        210       
  2280  53680   340   8.7459605   21.49241   0.272    25.39    42.73       100       
  2281  53711   187   8.8788951   18.19674   0.1893   24.62    15.22       200       
  2283  53729   541   9.0231435   19.2381    0.2765   25.87    153.44      200       
  2285  53700   407   9.0430288   20.73831   0.0834   24.3     40.38       100       
  2286  53700   354   9.0788198   19.93552   0.0837   24.49    16.9        200       
  2287  53705   488   9.179068    23.52773   0.2684   25.59    33.12       110       
  2288  53699   362   9.2375671   21.27771   0.2737   25.06    30.08       200       
  2292  53713   117   9.6902974   21.35043   0.2259   25.48    100.75      110       
  2292  53713   520   9.6759298   22.0006    0.3851   25.6     17.09       200       
  2293  53730   261   9.4633036   23.23491   0.2553   25.28    120.07      200       
  2294  53733   502   9.5810832   25.95352   0.1221   24.25    81.71       400       
  2294  53733   548   9.6018443   25.90534   0.1653   25.1     7.09        210       
  2295  53734   32    9.8976034   22.25892   0.2642   25.21    35.09       300       
  2342  53742   514   9.9053324   27.26666   0.4712   26.0     230.89      200       
  2343  53735   402   10.097542   24.31984   0.1843   25.18    13.65       200       
  2344  53740   361   9.9605194   26.17368   0.1972   24.71    40.33       100       
  2345  53757   284   9.9776072   26.69457   0.4843   25.78    63.19       110       
  2345  53757   440   9.982784    28.31866   0.2445   24.93    9.6         200       
  2348  53757   181   10.157136   28.29997   0.4593   25.51    38.12       100       
  2349  53734   579   10.495825   25.38633   0.2368   25.57    45.31       102       
  2354  53799   429   10.492724   29.91729   0.4615   26.25    58.05       300       
  2356  53786   614   10.715008   28.43307   0.055    23.46    22.14       200       
  2357  53793   76    11.009747   25.65308   0.1446   25.12    56.36       200       
  2357  53793   561   10.985596   26.57084   0.1752   24.65    13.7        200       
  2357  53793   616   11.002072   26.50082   0.398    25.36    8.16        210       
  2360  53728   483   9.4334778   19.05206   0.3307   25.39    14.43       210       
  2361  53762   157   9.6477356   19.54688   0.285    25.16    15.11       110       
  2366  53741   141   10.431367   21.89925   0.2337   24.89    7.05        210       
  2367  53763   461   10.530189   22.87543   0.3158   25.24    31.41       200       
  2367  53763   464   10.530165   22.8309    0.1121   24.72    218.6       110       
  2367  53763   566   10.575732   23.66537   0.0636   24.0     93.43       400       
  2368  53758   58    9.5439718   16.19923   0.191    25.83    242.71      200       
  2368  53758   143   9.5126119   16.99145   0.1772   24.75    26.0        100       
  2368  53758   222   9.4364644   17.06609   0.1161   24.74    36.46       210       
  2368  53758   235   9.437558    16.85353   0.212    24.95    23.87       100       
  2368  53758   402   9.4583659   18.41876   0.2965   25.07    29.58       300       
  2368  53758   561   9.5377543   18.07221   0.1474   24.51    138.72      200       
  2369  53733   46    9.665329    16.78497   0.0486   23.43    82.51       400       
  2370  53764   194   9.8215576   18.13968   0.328    25.32    40.23       210       
  2371  53762   228   9.9449198   18.59654   0.1658   24.66    49.58       100       
  2371  53762   434   9.9545583   19.11424   0.0904   24.7     131.03      100       
  2372  53768   337   10.049183   19.86467   0.1675   25.9     32.31       300       
  2375  53770   362   10.403445   21.0895    0.2172   24.86    25.37       100       
  2418  53794   284   7.9739558   10.33851   0.3682   25.92    27.4        300       
  2419  54139   419   8.0604665   10.84514   0.1423   24.79    82.92       100       
  2420  54086   522   8.2455251   12.97148   0.1761   26.1     35.6        310       
  2421  54153   472   8.1948975   10.48668   0.277    25.22    64.25       100       
  2422  54096   67    8.4179606   12.73467   0.3216   26.08    111.43      200       
  2428  53801   139   8.7462901   11.9154    0.2445   25.4     127.55      100       
  2432  54052   379   8.9658508   17.07981   0.3228   25.36    44.82       102       
  2433  53820   299   8.8864573   13.31016   0.1259   24.21    42.73       100       
  2433  53820   538   9.0085724   13.75239   0.1922   24.61    13.59       210       
  2435  53828   361   9.0605682   17.72886   0.2193   25.28    13.24       200       
  2439  53795   308   9.2389008   17.43635   0.3284   25.37    22.34       210       
  2440  53818   155   9.3979869   14.28294   0.1414   24.65    17.69       200       
  2479  54174   518   10.770524   18.29395   0.3034   25.45    18.35       200       
  2481  54086   65    10.90034    22.26113   0.2603   25.18    11.05       200       
  2482  54175   449   10.891844   19.93602   0.3293   25.43    26.73       110       
  2485  54176   628   11.072035   19.6912    0.1079   24.55    75.44       100       
  2486  53876   386   10.944983   24.71348   0.2552   25.05    8.39        200       
  2486  53876   555   11.037267   24.49854   0.1443   24.76    42.37       200       
  2487  53852   354   10.940215   16.74149   0.0946   24.5     100.12      100       
  2487  53852   502   11.031082   16.67742   0.0691   24.9     190.38      200       
  2489  53857   159   11.15613    23.91861   0.1869   25.07    57.38       100       
  2491  53855   133   11.192388   16.43873   0.2165   24.89    93.36       100       
  2491  53855   637   11.265755   17.60058   0.3126   25.08    31.61       200       
  2492  54178   275   11.168038   21.42241   0.4365   25.47    24.94       310       
  2493  54115   456   11.26866    24.93912   0.2529   24.97    30.09       200       
  2496  54178   155   11.378346   21.55833   0.1912   24.82    9.78        200       
  2500  54178   94    11.490038   21.02052   0.1076   24.84    82.14       110       
  2501  54084   93    11.540602   23.75376   0.1501   24.69    31.74       110       
  2501  54084   333   11.469398   25.32075   0.4866   26.3     8.51        210       
  2501  54084   414   11.513565   25.4099    0.1446   24.61    45.12       102       
  2501  54084   511   11.547259   24.81592   0.3012   25.19    31.13       110       
  2502  54180   397   11.501734   19.74556   0.3174   25.49    19.78       200       
  2503  53856   283   11.524755   16.39344   0.1724   24.74    26.07       104       
  2505  53856   152   11.661129   24.40166   0.184    24.75    148.74      200       
  2505  53856   607   11.740292   25.23547   0.1776   24.78    89.84       100       
  2506  54179   373   11.647291   20.65511   0.1806   24.83    26.43       100       
  2507  53876   157   11.700713   21.7532    0.1299   24.56    16.0        200       
  2507  53876   542   11.729007   22.48523   0.1808   24.65    137.16      210       
  2508  53875   236   11.675986   16.66134   0.2031   25.52    8.67        210       
  2510  53877   224   11.779626   23.46968   0.177    25.01    19.76       110       
  2510  53877   594   11.834364   25.65719   0.1561   24.88    128.69      110       
  2511  53882   189   11.793572   20.86201   0.1313   24.63    87.61       210       
  2512  53877   100   11.917068   16.56087   0.2946   25.06    20.87       200       
  2512  53877   257   11.858624   16.52398   0.1192   24.24    72.15       100       
  2513  54141   245   11.868792   21.39184   0.1721   25.21    95.21       300       
  2513  54141   307   11.802958   21.88669   0.1743   24.78    62.18       100       
  2513  54141   364   11.887996   23.51162   0.258    25.42    48.23       210       
  2518  54243   135   15.791554   14.94916   0.085    24.51    68.48       100       
  2519  54570   122   15.843011   12.01135   0.304    25.15    36.78       100       
  2520  54584   127   15.861195   10.59685   0.3662   26.32    143.91      200       
  2521  54538   345   15.895981   15.50378   0.1309   24.7     64.3        102       
  2521  54538   566   15.963783   16.31019   0.037    23.55    27.7        100       
  2522  54570   558   16.009752   13.18721   0.1405   25.06    10.81       200       
  2523  54572   277   15.946349   10.63271   0.2021   25.64    43.49       210       
  2528  54571   374   16.223956   12.17892   0.234    24.83    11.5        200       
  2529  54585   210   16.269578   9.11538    0.1721   25.07    50.46       100       
  2529  54585   289   16.236363   8.96043    0.2279   24.95    77.36       104       
  2529  54585   443   16.281438   9.44325    0.2025   25.36    59.55       110       
  2530  53881   305   16.300993   12.19239   0.3934   25.63    74.16       310       
  2531  54572   370   16.39572    11.18694   0.1971   24.68    88.85       100       
  2531  54572   415   16.410104   11.17282   0.1973   24.89    81.24       200       
  2532  54589   16    16.530839   8.88542    0.3271   25.72    54.19       100       
  2571  54055   216   8.2746913   8.9635     0.2554   25.4     17.74       200       
  2572  54056   202   8.4524241   9.3843     0.3721   25.67    18.0        200       
  2575  54085   102   9.0352498   11.00898   0.3496   25.18    48.53       100       
  2576  54086   525   9.1929891   12.92726   0.0495   24.35    42.11       210       
  2577  54086   54    9.3504079   11.49595   0.1601   24.56    234.65      100       
  2577  54086   552   9.3527079   12.9899    0.1825   24.79    90.38       102       
  2578  54093   398   9.401888    13.21664   0.0801   24.07    57.09       100       
  2578  54093   632   9.5314697   12.86127   0.2725   25.27    61.83       200       
  2579  54068   6     9.5766154   14.34491   0.3347   25.66    31.54       200       
  2584  54153   469   9.9297496   14.93005   0.3406   25.32    110.07      100       
  2586  54169   318   10.027852   13.98585   0.3874   25.53    35.21       210       
  2587  54138   377   10.159918   18.43376   0.1165   24.69    76.29       102       
  2587  54138   636   10.281123   17.16678   0.3738   25.45    37.25       200       
  2588  54174   389   10.202003   16.32386   0.2592   25.01    202.4       400       
  2588  54174   591   10.29239    16.28513   0.2041   24.73    60.96       210       
  2589  54174   524   10.353222   18.63639   0.1196   24.46    176.33      100       
  2590  54175   234   10.365743   14.7254    0.1111   25.1     115.64      200       
  2594  54177   178   10.630262   15.68984   0.1957   25.18    55.79       200       
  2595  54207   45    12.100986   16.44304   0.3036   25.41    73.76       100       
  2597  54231   57    12.394092   16.744     0.1151   24.16    183.63      110       
  2598  54232   336   12.412985   18.42559   0.169    24.64    14.13       110       
  2600  54243   121   12.693318   16.3427    0.0702   24.29    110.34      100       
  2600  54243   196   12.656071   17.1993    0.0702   24.12    63.35       100       
  2601  54144   602   12.902779   18.09464   0.4196   25.99    10.15       200       
  2603  54479   5     13.156998   16.46285   0.1817   25.35    11.43       200       
  2603  54479   299   13.043675   16.4671    0.4956   25.97    8.27        200       
  2604  54484   13    13.316267   16.31616   0.0851   24.46    60.62       100       
  2604  54484   591   13.305528   17.18456   0.2087   25.13    16.4        200       
  2605  54484   32    13.44703    16.83001   0.0799   23.8     26.06       110       
  2606  54154   176   13.51829    16.51105   0.3914   25.44    38.15       100       
  2607  54184   195   13.651152   16.3478    0.2277   24.94    53.71       110       
  2610  54476   205   12.258991   18.71372   0.1798   24.96    25.44       110       
  2611  54477   411   12.368594   20.99347   0.1085   24.54    48.29       100       
  2612  54480   64    12.554646   19.48066   0.2282   25.15    49.17       100       
  2614  54481   189   12.743248   19.65002   0.2221   24.81    43.78       210       
  2616  54499   571   13.062321   20.35927   0.225    25.41    90.67       200       
  2617  54502   345   13.072856   20.26566   0.1921   24.78    29.8        100       
  2617  54502   518   13.163762   19.64671   0.144    24.83    127.09      110       
  2618  54506   53    13.294311   19.17244   0.2685   25.46    63.42       100       
  2618  54506   446   13.208326   19.84138   0.372    25.28    30.5        200       
  2619  54506   557   13.437134   19.40661   0.1763   24.85    50.97       210       
  2619  54506   607   13.464698   20.15372   0.2883   25.18    9.75        200       
  2636  54082   407   2.3424952   0.4676     0.2721   25.38    14.68       200       
  2641  54230   50    13.589834   17.83714   0.205    25.22    65.25       200       
  2641  54230   149   13.563779   18.41068   0.3308   25.72    8.04        200       
  2641  54230   213   13.540214   18.35016   0.5049   25.56    34.63       310       
  2641  54230   313   13.478769   18.68034   0.1783   24.7     32.11       210       
  2642  54232   275   13.631054   18.6412    0.1099   24.57    77.6        100       
  2642  54232   412   13.667204   19.56306   0.4676   25.54    33.18       110       
  2643  54208   481   12.028251   22.94623   0.2595   25.17    95.46       200       
  2644  54210   279   12.109263   22.26045   0.0651   24.94    27.88       210       
  2646  54479   342   12.329443   22.91956   0.257    25.05    90.09       100       
  2647  54495   311   12.480456   21.9467    0.1804   24.78    26.31       210       
  2648  54485   588   12.780988   23.06163   0.2427   25.0     18.22       200       
  2649  54212   38    13.013638   22.26319   0.2229   24.76    42.66       100       
  2650  54505   243   13.067898   20.87658   0.2795   25.02    79.48       210       
  2651  54507   247   13.20871    21.26207   0.1709   25.58    134.91      210       
  2651  54507   392   13.191224   22.05675   0.1698   24.67    79.07       310       
  2652  54508   523   13.417346   22.80066   0.1431   24.4     17.09       200       
  2653  54230   429   13.513316   22.0015    0.1893   24.68    10.37       200       
  2654  54231   346   13.608942   21.33247   0.1889   24.6     53.05       100       
  2658  54502   546   12.444506   25.64878   0.1344   24.31    35.97       200       
  2659  54498   378   12.495841   26.17918   0.3856   25.57    60.84       100       
  2661  54505   302   12.818069   23.91992   0.281    25.0     28.03       200       
  2662  54505   410   13.03146    25.73747   0.3104   25.34    22.54       200       
  2663  54234   221   13.176863   24.31251   0.2819   25.18    36.85       100       
  2663  54234   290   13.139465   23.52111   0.1358   24.44    42.9        100       
  2664  54524   324   13.330605   25.53025   0.1356   24.29    33.21       110       
  2664  54524   369   13.333389   25.54553   0.1347   25.14    50.44       100       
  2666  54230   440   13.688849   23.83662   0.4207   26.12    18.31       200       
  2743  54259   11    13.982025   14.97748   0.366    25.65    54.69       200       
  2744  54272   119   14.067486   15.72468   0.1809   25.19    19.07       200       
  2745  54231   83    14.216048   14.73423   0.1414   24.46    32.12       100       
  2747  54233   183   14.50676    14.59089   0.3891   25.44    42.0        100       
  2748  54234   396   14.585375   14.72531   0.1594   24.54    55.44       210       
  2749  54241   606   14.83375    14.79665   0.2995   25.35    48.19       100       
  2750  54242   325   14.800723   14.78097   0.2089   25.71    100.37      102       
  2751  54243   479   15.001102   13.46266   0.1116   24.47    114.75      100       
  2751  54243   606   15.082364   14.57986   0.2818   25.36    41.9        200       
  2752  54533   64    15.232427   12.65235   0.2947   25.04    107.95      210       
  2753  54234   84    15.391041   11.50673   0.203    25.63    32.01       310       
  2755  54507   117   13.812787   18.4221    0.1198   24.18    35.54       100       
  2755  54507   503   13.818356   18.97464   0.1881   25.24    30.64       200       
  2757  54509   326   13.996829   19.31414   0.3309   26.06    58.82       200       
  2757  54509   394   13.972847   18.3       0.1616   24.48    48.72       100       
  2759  54534   44    14.392859   16.4778    0.236    24.99    7.9         210       
  2759  54534   358   14.24886    17.77205   0.3374   25.42    33.92       102       
  2762  54533   152   14.691532   16.52946   0.1683   24.68    10.53       210       
  2764  54535   461   14.906513   16.35529   0.0453   24.85    331.84      210       
  2766  54242   391   15.204307   15.24848   0.1865   24.91    26.03       100       
  2768  54265   103   15.613179   13.5744    0.4812   25.87    14.58       200       
  2770  54510   26    14.030766   20.16919   0.2081   24.99    52.6        100       
  2771  54527   46    14.143232   19.72366   0.0872   24.18    187.79      210       
  2772  54529   145   14.236489   20.01795   0.2502   25.23    12.15       200       
  2772  54529   606   14.276912   20.89282   0.2474   25.03    46.7        200       
  2773  54533   237   14.302554   19.32355   0.2015   24.95    28.5        100       
  2774  54534   112   14.530318   19.38338   0.2136   24.74    41.57       100       
  2775  54535   80    14.684693   18.85433   0.1071   24.31    111.7       100       
  2775  54535   277   14.564863   18.75582   0.0759   24.02    95.25       100       
  2777  54554   256   14.81146    17.41024   0.2523   25.11    31.68       200       
  2778  54539   124   14.934909   16.44858   0.2871   26.43    109.25      200       
  2778  54539   633   15.010637   18.2501    0.1552   24.48    55.53       110       
  2780  54557   339   15.185774   18.03145   0.1158   25.09    77.81       100       
  2781  54266   291   15.35799    15.1969    0.3592   25.48    55.3        100       
  2781  54266   487   15.405418   16.45347   0.1525   24.94    43.05       100       
  2781  54266   534   15.438456   16.99882   0.1857   25.06    46.54       200       
  2784  54529   381   13.97798    23.76151   0.3248   25.2     13.06       200       
  2784  54529   478   14.008114   22.92397   0.2149   24.71    20.44       110       
  2784  54529   524   14.037563   23.30103   0.1613   24.46    65.8        100       
  2785  54537   541   14.220026   22.46985   0.1561   25.29    223.88      100       
  2786  54540   386   14.248532   22.63325   0.1546   24.89    61.35       200       
  2786  54540   419   14.265739   23.12486   0.4665   26.15    34.0        200       
  2787  54552   500   14.439727   21.97765   0.1965   24.91    41.49       110       
  2789  54555   151   14.738316   20.6409    0.3928   25.72    8.29        210       
  2789  54555   317   14.638706   20.31553   0.4529   25.54    27.66       100       
  2789  54555   320   14.60975    20.63193   0.3221   25.18    11.8        200       
  2789  54555   373   14.665196   21.84869   0.212    25.82    10.05       200       
  2791  54556   185   14.956155   19.63365   0.3735   25.43    74.75       110       
  2791  54556   467   14.93671    20.01137   0.2171   24.8     15.49       200       
  2793  54271   146   15.27445    18.11015   0.3378   25.26    56.78       100       
  2793  54271   282   15.203396   17.55257   0.1037   24.05    23.58       110       
  2880  54509   31    12.474716   4.74945    0.3876   25.31    53.38       200       
  2884  54526   611   16.402059   51.04428   0.2666   25.16    24.42       200       
  2885  54497   410   10.852537   10.64095   0.1313   25.11    21.56       310       
  2886  54498   15    10.965293   8.63448    0.2196   25.07    37.58       100       
  2948  54553   163   16.601172   27.30808   0.1343   25.22    81.3        200       
  2952  54559   66    15.375188   1.53174    0.2127   24.99    24.68       210       
  2953  54560   432   15.357742   1.95595    0.2435   25.61    23.94       200       
  2955  54562   167   15.698658   1.4215     0.0848   24.29    52.43       100       
  2973  54591   155   17.309106   32.81704   0.3631   25.61    81.48       200       
  2974  54592   595   17.373238   32.02453   0.227    25.24    26.34       100       


==> table4.txt <==
# Plate   Julian   Fibre   RA          Dec        z         Mstar   R_50                 g-r    D_4000   C      mu_50     M_{BH}   eta      Q        n       PCA1     PCA2      L_[OIII]   HERG-LERG   compact-FRI-FRII  
  1016    52759    293     11.751812   53.648     0.06901   11.46   7.042592181163107    1.01   2.0      3.22   8.96636   8.69     0.323    -0.433   0.477   1.753    0.133     6.11       0           2                 
  1017    52706    284     11.836466   53.72242   0.06031   11.25   7.932067487378698    1.07   2.07     2.68   8.65305   8.38     0.51     0.874    0.602   2.709    0.724     5.97       0           2                 
  1044    52468    504     14.13624    52.68005   0.08287   11.63   12.157525089968583   1.06   1.94     2.58   8.66213   8.44     0.286    -0.288   0.301   1.804    0.255     6.2        0           0                 
  1044    52468    602     14.197066   52.8167    0.07649   11.43   6.333490139000715    0.94   1.7      3.42   9.02853   8.61     0.466    -0.805   0.903   1.673    -0.226    6.37       0           0                 
  1046    52460    612     14.589354   50.85637   0.09969   11.22   6.657947017515797    1.08   1.64     3.09   8.77514   7.98     -1.512   -0.763   0.301   -0.231   1.727     6.41       0           0                 
  1169    52753    172     15.998331   44.70899   0.04173   11.04   3.5420282483657264   1.07   1.89     3.26   9.14332   7.96     -0.447   -1.296   0.477   0.493    0.372     6.23       0           0                 
  1170    52756    473     16.134591   43.16347   0.0849    11.49   7.614438339577206    1.04   2.03     2.97   8.92854   8.41     0.418    1.1      0.477   2.753    0.948     6.15       0           1                 
  1176    52791    637     16.983614   32.49423   0.06274   11.22   4.421480623330434    1.04   2.0      3.24   9.13068   8.53     0.715    -1.119   0.845   1.729    -0.655    6.33       0           1                 
  1184    52641    415     8.3138189   4.10876    0.09462   11.21   5.0208811968612075   1.01   1.85     3.18   9.01026   8.4      0.265    -2.108   0.477   0.706    -0.801    6.17       0           0                 
  1186    52646    613     8.6155192   5.54502    0.09927   11.3    8.74012309873618     0.99   1.64     2.42   8.61879   7.66     -1.358   -1.156   0.301   -0.313   1.344     7.23       1           2                 
  1192    52649    448     9.0497803   6.32909    0.07708   11.31   6.553269282442643    1.01   2.03     3.07   8.8789    8.37     -0.621   -1.512   0.301   0.195    0.415     5.99       0           2                 
  1198    52669    611     9.021818    40.11377   0.09617   11.12   5.717688221175205    1.01   1.91     3.58   8.80738   8.27     -0.176   -1.066   0.699   0.893    0.245     6.15       0           1                 
  1220    52723    37      11.104728   8.97591    0.08502   11.35   7.8314674939300195   1.04   2.04     3.15   8.76413   8.51     -1.339   -0.684   0.477   -0.015   1.605     6.21       0           1                 
  1222    52763    423     11.288224   9.95881    0.07891   11.07   3.951510409427304    1.02   1.92     3.22   9.07829   8.51     -0.794   -0.945   0.477   0.362    0.919     6.19       0           0                 
  1237    52762    433     10.201777   8.69253    0.09844   11.32   8.256705713959798    1.04   2.02     3.24   8.68821   8.41     0.621    -0.564   0.602   1.967    -0.235    6.38       0           1                 
  1238    52761    296     10.320063   8.07998    0.08654   11.32   8.556836199078703    1.04   2.06     3.21   8.65719   8.19     -1.12    -1.674   0.477   -0.387   0.805     6.15       0           1                 
  1238    52761    550     10.389618   8.86699    0.0626    11.22   3.725199991952207    1.03   2.05     3.56   9.27952   8.6      -1.143   -0.692   0.477   0.172    1.408     6.09       0           1                 
  1265    52705    158     8.0930567   24.16399   0.05968   10.99   3.275810232369545    0.96   1.68     3.26   9.16118   8.17     -0.065   -3.1     0.699   -0.202   -1.067    7.79       1           2                 
  1269    52937    228     8.6673238   29.8174    0.06484   11.24   9.289970370322068    0.95   1.42     2.51   8.50579   8.26     -1.381   0.538    0.0     0.667    2.368     7.78       1           2                 
  1272    52989    114     9.1263631   32.95634   0.04906   11.04   6.967687861757304    1.12   1.49     2.41   8.55564   7.74     -0.486   -1.767   0.0     0.176    0.133     5.71       0           0                 
  1277    52765    259     9.8496389   37.96635   0.04053   10.81   5.905424510886938    1.11   1.53     2.77   8.46932   7.65     -0.867   -1.925   0.0     -0.288   0.41      6.71       1           0                 
  1294    52753    546     15.658888   38.16371   0.06488   11.45   6.7907679452392      1.02   2.03     3.22   8.98798   8.53     -0.129   -1.489   0.301   0.688    -0.051    6.15       0           0                 
  1310    53033    203     11.539653   55.97182   0.05005   10.54   4.527958137779565    1.06   1.92     3.41   8.43002   7.49     1.076    1.935    0.0     3.889    0.8       5.19       0           1                 
  1316    52790    333     12.369247   58.23932   0.09995   10.96   4.295311539447788    1.01   1.68     3.41   8.89583   8.54     -0.444   -0.712   -99.0   0.84     0.716     7.04       0           0                 
  1328    52786    97      14.870962   50.37363   0.0943    11.55   9.276307449364152    1.04   1.99     3.14   8.81707   8.49     0.266    0.766    0.301   2.407    0.898     6.33       0           0                 
  1330    52822    36      15.345844   48.65637   0.07802   11.09   2.6563967599602196   1.06   2.12     3.04   9.44323   8.57     0.839    -1.346   0.0     1.716    -0.91     6.16       0           0                 
  1330    52822    37      15.357499   48.66205   0.07416   11.14   3.578514383723561    1.08   2.1      3.14   9.23441   8.56     0.71     1.033    0.301   2.998    0.623     6.01       0           0                 
  1335    52824    343     15.950049   41.51975   0.08475   10.35   2.5924286112626636   0.95   1.76     3.22   8.72441   7.49     -1.541   -1.024   -99.0   -0.413   1.6       6.08       0           2                 
  1352    52819    280     15.009602   36.81255   0.0661    10.95   4.2337296245654015   1.0    1.59     2.8    8.89837   7.66     -0.946   -3.335   0.0     -1.2     -0.346    6.11       0           0                 
  1360    53033    175     10.514883   41.22112   0.09212   11.56   10.301230120523797   1.1    1.94     2.92   8.73604   8.22     0.696    -0.067   0.903   2.333    -0.014    6.4        0           0                 
  1368    53084    165     11.85261    43.98852   0.07068   11.29   4.260076375169843    1.0    1.92     3.17   9.23299   8.27     0.638    -1.457   0.903   1.455    -0.78     6.15       0           1                 
  1368    53084    280     11.830031   43.9035    0.07091   10.97   3.934762119148973    1.06   1.96     3.37   8.98198   8.37     0.482    0.45     0.602   2.431    0.5       6.0        0           1                 
  1373    53063    554     12.884216   45.01246   0.07772   11.53   9.117675202814384    1.03   1.97     2.9    8.81205   8.54     0.96     0.642    0.954   3.01     0.148     6.13       0           1                 
  1376    53089    137     13.354949   42.58757   0.07938   10.97   6.7015902832346725   0.91   1.46     2.54   8.51946   7.91     0.366    -0.579   0.0     1.709    0.0040    7.02       1           2                 
  1383    53116    26      14.907607   35.44087   0.07776   11.12   2.8542911113820377   1.01   1.96     3.26   9.41082   8.65     -0.735   -2.334   0.0     -0.403   0.04      6.08       0           0                 
  1384    53121    451     15.008745   36.48051   0.09256   11.41   5.318938981515579    1.07   1.92     3.1    9.16017   8.59     -0.596   -1.14    0.602   0.44     0.611     6.46       0           2                 
  1387    53118    538     15.4169     33.39996   0.08156   11.31   5.8384728675908955   1.01   1.84     3.21   8.97922   8.47     -0.135   -1.389   0.0     0.741    0.014     6.35       0           0                 
  1388    53119    354     15.422871   31.67698   0.07881   11.21   3.783104945310081    1.0    2.01     3.35   9.25612   8.52     0.139    -1.472   0.0     0.959    -0.302    6.2        0           0                 
  1391    52817    528     15.961134   28.88027   0.07731   11.34   4.405148165080657    1.06   2.02     3.26   9.2539    8.55     0.712    -1.186   1.041   1.687    -0.692    5.85       0           1                 
  1400    53470    15      15.489582   36.36175   0.09893   11.39   5.48016157648275     1.1    1.78     2.97   9.11423   8.3      -1.386   -0.788   0.301   -0.122   1.589     7.67       1           0                 
  1401    53144    29      15.650461   35.51279   0.07784   11.02   3.0336927883823908   1.07   1.99     3.13   9.25788   8.31     -0.508   -1.592   0.0     0.257    0.258     6.48       0           0                 
  1402    52872    67      15.7383     34.69627   0.07169   11.46   4.916859088657714    1.0    1.94     3.4    9.27844   8.88     0.828    0.213    0.903   2.629    0.023     6.25       0           1                 
  1417    53141    252     15.878642   34.62325   0.08746   10.64   2.4868393089083174   1.04   1.97     2.92   9.05053   7.99     -0.908   -1.183   0.0     0.11     0.889     6.05       0           0                 
  1417    53141    344     15.785894   35.64616   0.07941   11.71   7.093836991152465    1.05   2.06     3.01   9.21006   9.13     -0.142   -0.76    0.477   1.106    0.393     6.17       0           1                 
  1434    53053    209     10.795231   43.78131   0.08582   11.44   8.991465143987135    0.99   2.01     2.97   8.73416   8.37     0.021    0.991    0.301   2.301    1.27      6.13       0           1                 
  1434    53053    630     10.92916    45.40042   0.0636    11.29   4.563010749648954    0.95   2.02     3.34   9.17332   8.24     -0.75    -1.058   0.0     0.338    0.809     6.31       0           1                 
  1437    53046    97      11.098282   39.78248   0.09914   11.02   4.264305098397463    1.05   1.82     3.3    8.96212   8.15     -1.124   0.715    0.301   1.023    2.223     6.67       0           0                 
  1439    53003    515     11.221643   41.40814   0.09461   11.45   9.338659447799058    1.02   1.94     2.99   8.71125   8.14     0.386    -0.204   0.301   1.95     0.207     6.17       0           1                 
  1449    53116    419     12.081949   48.54913   0.06562   11.0    2.958890917183005    1.02   1.9      3.2    9.25956   8.4      0.627    -0.803   0.845   1.831    -0.382    5.85       0           1                 
  1450    53120    337     12.106441   42.5798    0.08327   11.01   4.14838981180526     1.0    1.86     3.28   8.97606   8.15     -0.201   -2.945   0.301   -0.244   -0.842    5.99       0           1                 
  1460    53138    42      13.294222   41.26267   0.06611   11.55   5.502079726977276    1.23   2.03     3.03   9.27077   8.51     -0.384   -1.235   0.699   0.59     0.348     6.19       0           0                 
  1571    53174    487     16.615045   22.84468   0.08696   11.2    5.745698479642448    1.04   1.89     3.32   8.88313   8.14     -0.595   -0.267   0.0     0.957    1.126     6.27       0           0                 
  1573    53226    164     16.421427   23.99871   0.06382   10.97   4.99482671390962     1.03   1.99     3.23   8.77478   8.22     0.236    -0.454   0.301   1.656    0.206     5.76       0           1                 
  1577    53495    494     16.204895   28.42957   0.05314   11.36   6.0421890346270954   1.16   1.91     3.17   8.99943   8.15     -0.503   -1.335   0.301   0.415    0.404     6.25       0           0                 
  1578    53496    12      16.139207   28.47868   0.05018   11.2    4.793917283213731    1.05   1.86     3.11   9.04044   8.26     0.213    0.523    0.477   2.212    0.806     6.29       0           1                 
  1588    52965    507     8.7756836   29.59872   0.07013   11.52   12.354260700755791   1.03   2.05     2.57   8.53819   7.95     1.041    -0.523   0.845   2.4      -0.621    5.74       0           2                 
  1607    53083    105     11.674372   12.05231   0.08115   11.47   7.1732416471428735   1.04   1.94     3.28   8.96039   8.6      -0.329   -0.986   0.301   0.791    0.442     6.68       0           2                 
  1609    53142    591     11.902895   12.41937   0.08108   11.19   4.584858472935574    1.03   1.7      2.85   9.06917   8.43     0.074    -1.289   0.477   1.005    -0.131    6.89       0           0                 
  1611    53147    451     12.055738   13.32539   0.05837   10.77   2.519384965354249    0.99   1.85     2.95   9.16923   7.97     -0.529   -1.401   0.0     0.351    0.39      6.74       0           0                 
  1613    53115    167     12.3156     12.44528   0.09317   11.4    7.254918403392033    1.01   1.75     3.08   8.88055   8.54     -0.308   0.769    0.0     1.849    1.46      6.34       0           0                 
  1615    53166    170     12.49787    11.67745   0.08279   11.87   8.985631973614913    1.09   2.08     3.11   9.16472   8.88     1.408    1.286    1.176   3.828    0.093     6.2        0           1                 
  1617    53112    450     11.319761   8.26107    0.07557   11.33   6.63646417167226     1.03   2.05     3.16   8.88795   8.57     -0.501   -0.342   0.477   1.005    0.99      6.1        0           1                 
  1621    53383    398     11.727734   7.49989    0.09642   11.25   5.677390360495966    1.01   1.97     3.33   8.94352   8.36     1.528    -0.296   1.23    3.01     -0.961    6.17       0           1                 
  1622    53385    299     11.853872   6.68333    0.08067   11.39   9.143106595498805    1.05   2.01     2.74   8.66963   8.48     0.553    0.897    0.0     2.765    0.695     5.87       0           0                 
  1627    53473    3       12.590159   6.6244     0.08289   11.4    7.436409919378615    0.98   1.99     3.32   8.85909   8.63     0.609    -0.919   0.699   1.744    -0.433    6.31       0           0                 
  1646    53498    79      14.830251   33.85745   0.08796   11.03   4.752526290309608    1.0    1.83     3.55   8.87797   8.32     0.831    -1.412   0.602   1.67     -0.941    6.08       0           2                 
  1649    53149    228     15.201548   30.83986   0.08963   11.77   9.08142408294285     1.14   1.9      2.79   9.05551   8.5      -0.321   -0.992   0.477   0.795    0.431     6.22       0           2                 
  1652    53555    447     15.533953   30.2747    0.06533   11.07   3.0596985424341194   0.84   1.41     3.48   9.30046   7.95     0.311    -0.847   0.301   1.497    -0.1      6.01       0           0                 
  1655    53523    119     15.99767    25.94064   0.04466   11.1    3.6538236260659107   1.08   1.89     3.18   9.17633   8.53     -0.822   -1.78    0.0     -0.159   0.452     5.72       0           0                 
  1655    53523    469     15.981295   26.4386    0.08734   11.7    9.183432591404934    1.05   1.98     2.98   8.97581   8.73     0.653    -1.054   0.477   1.708    -0.556    6.11       0           2                 
  1671    53446    603     14.212179   49.86848   0.07736   11.52   5.930694774175922    1.03   2.04     3.23   9.17561   8.85     1.096    -2.187   0.699   1.47     -1.658    6.14       0           1                 
  1682    53173    12      16.156446   35.37791   0.06912   11.34   6.088747171094202    1.07   2.07     3.26   8.97276   8.5      -0.214   0.336    0.477   1.686    1.112     5.96       0           1                 
  1690    53475    90      16.823339   26.58405   0.05453   11.39   5.883007033982317    1.14   1.92     2.76   9.05262   8.32     0.671    0.494    0.477   2.641    0.343     5.94       0           1                 
  1696    53116    88      13.105346   11.22771   0.08571   11.49   8.54731265252623     0.95   1.72     3.04   8.82816   8.64     -0.181   -1.076   0.477   0.882    0.245     6.32       0           1                 
  1708    53503    107     14.469542   12.61994   0.07917   11.41   5.877780556567609    1.04   1.92     3.35   9.07339   8.56     -0.234   -1.838   0.778   0.379    -0.155    6.24       0           0                 
  1711    53535    13      14.757606   9.53842    0.09448   11.1    3.5064636366751922   1.0    1.91     3.05   9.21208   8.2      -0.949   -1.775   0.0     -0.28    0.579     6.24       0           2                 
  1713    53827    517     14.847055   10.11364   0.05453   10.44   0.9540011406457811   1.12   1.91     2.11   9.68272   8.26     -0.166   -1.803   -99.0   0.467    -0.201    6.32       0           0                 
  1717    53883    572     15.122745   10.31249   0.07799   11.43   3.688144629037053    0.96   1.64     2.9    9.4982    8.15     0.29     -2.929   0.0     0.245    -1.311    6.59       0           0                 
  1719    53876    446     15.247044   10.28423   0.05724   11.42   6.112193786820419    1.03   1.99     3.3    9.04943   8.68     -0.677   -0.929   0.0     0.485    0.814     5.91       0           1                 
  1726    53137    237     15.81653    8.90991    0.06827   11.37   5.053563471657644    1.03   1.87     3.19   9.16462   8.74     0.906    -0.46    0.0     2.306    -0.451    6.13       0           1                 
  1735    53035    224     7.5847941   41.97432   0.08732   10.57   1.388667761426611    1.0    1.95     2.29   9.48662   8.56     -0.289   1.84     0.477   2.502    2.074     6.15       0           0                 
  1737    53055    119     7.8789439   45.94927   0.05169   11.26   4.334720490364236    1.01   1.6      3.3    9.1879    8.22     0.141    -2.265   0.0     0.493    -0.773    7.13       1           1                 
  1750    53358    514     10.944122   14.32514   0.08127   10.76   5.3449864135261125   0.83   1.26     2.78   8.50593   8.17     -0.606   -0.611   -99.0   0.743    0.934     7.4        0           0                 
  1755    53386    276     11.550403   14.53447   0.08522   10.93   3.692251723717187    1.0    1.88     3.34   8.99724   8.26     1.471    -1.004   0.699   2.535    -1.324    6.06       0           0                 
  1760    53086    2       8.8545115   8.45644    0.06354   11.27   5.182392756875619    1.06   1.97     3.16   9.04276   8.57     -0.279   0.899    0.477   1.954    1.508     6.11       0           1                 
  1765    53466    137     12.189202   14.24424   0.06372   11.37   6.07826337741089     1.08   2.03     3.13   9.00426   8.4      -0.881   -0.891   0.301   0.309    1.036     6.16       0           1                 
  1766    53468    406     12.272211   15.90493   0.09303   11.37   7.902246450054374    0.97   1.81     3.11   8.77632   8.21     0.012    -0.883   0.0     1.185    0.17      6.11       0           0                 
  1776    53858    1       13.772353   13.08381   0.08107   11.4    5.974934451156699    1.05   1.91     3.1    9.04915   8.3      -0.966   -2.442   0.602   -0.691   0.201     6.76       0           0                 
  1784    54425    382     8.569751    58.05595   0.09336   11.58   11.396594942241212   1.12   2.11     2.54   8.66827   8.37     -0.015   0.088    0.699   1.733    0.771     6.08       0           0                 
  1789    54259    269     12.703496   9.49077    0.08233   11.15   8.351834938376927    0.98   1.97     3.23   8.50826   8.31     -0.225   -0.637   0.778   1.099    0.547     5.83       0           0                 
  1789    54259    279     12.702575   9.47939    0.08328   11.29   4.27408624700645     1.03   1.98     2.98   9.23013   8.36     -0.282   -0.547   0.778   1.096    0.655     6.38       0           0                 
  1796    53884    37      13.270431   9.54353    0.09369   11.36   6.247041588449042    1.0    1.95     3.43   8.97047   8.8      0.541    -0.389   0.0     1.992    -0.053    6.21       0           1                 
  1796    53884    493     13.151241   10.49314   0.08661   11.51   7.784594584140223    1.04   2.02     3.36   8.92935   9.1      0.792    0.666    0.699   2.861    0.326     6.15       0           1                 
  1798    53851    296     13.252736   8.68148    0.0926    10.88   4.563313460466405    0.94   1.82     3.28   8.76326   8.29     -0.144   -1.547   0.602   0.639    -0.071    6.8        1           2                 
  1811    53533    280     14.29202    8.2084     0.0568    11.25   5.473488182049655    1.0    2.04     3.28   8.97529   8.43     1.113    -0.365   0.699   2.564    -0.597    6.0        0           1                 
  1812    53795    37      14.612177   8.12455    0.05055   11.2    7.146978142120512    1.1    1.88     2.4    8.69358   8.28     0.05     -2.33    0.0     0.365    -0.723    6.71       1           1                 
  1816    53919    329     15.065753   8.32707    0.09175   10.87   2.493462887656185    0.97   1.97     2.94   9.27821   8.11     0.929    0.577    0.699   2.941    0.14      6.05       0           1                 
  1824    53491    314     14.053692   6.16896    0.08283   11.42   4.471401004997588    1.0    1.87     3.23   9.32093   9.06     0.255    -0.195   0.477   1.828    0.341     6.53       0           0                 
  1828    53504    68      14.671662   5.94279    0.06111   11.28   4.90480841691546     0.97   1.72     3.36   9.10058   8.57     0.622    -1.391   1.041   1.478    -0.725    6.83       0           0                 
  1829    53494    513     14.773939   6.56642    0.06254   10.86   4.781863537558275    1.02   1.95     2.93   8.70263   7.83     -1.024   -1.176   0.0     0.0010   1.006     5.62       0           1                 
  1830    54560    165     14.909785   5.61323    0.0814    11.21   6.641020629234803    1.01   1.89     3.24   8.76735   8.23     0.108    0.134    0.301   1.88     0.678     5.98       0           1                 
  1833    54561    571     15.283124   5.29764    0.05116   10.9    2.895223378721795    1.02   1.65     2.95   9.17846   8.2      0.419    -2.925   0.602   0.372    -1.435    7.19       1           1                 
  1846    54173    501     15.390809   28.62571   0.08243   11.47   6.5926037522730425   1.03   1.93     3.16   9.03371   8.4      1.126    -1.342   0.477   1.998    -1.187    6.33       0           1                 
  1846    54173    505     15.393542   28.64309   0.08405   11.46   7.5300328655509166   1.01   1.81     3.11   8.90823   8.39     0.96     -0.223   0.477   2.499    -0.364    6.02       0           0                 
  1848    54180    608     15.545762   28.06314   0.07299   10.71   2.1382702454777553   1.0    1.97     2.99   9.25169   8.12     1.251    -1.664   0.602   1.929    -1.499    5.81       0           0                 
  1866    53314    166     7.5140742   44.93359   0.07202   11.27   4.224404647858698    1.07   2.0      3.15   9.22029   8.48     -0.06    -0.691   0.699   1.227    0.354     6.08       0           1                 
  1922    53315    10      8.1004211   19.10409   0.09788   11.4    4.776906154127631    1.02   1.61     3.04   9.24353   8.18     -1.767   0.224    0.0     0.105    2.559     7.37       1           1                 
  1925    53327    24      8.3152461   20.10583   0.07547   11.22   3.006415138250229    0.98   1.88     2.72   9.46572   8.15     -0.679   -1.855   0.0     -0.064   0.269     5.87       0           1                 
  1926    53317    156     8.3150258   22.79579   0.09583   11.29   4.012831632561001    1.07   1.89     3.27   9.28492   8.53     0.61     -0.049   0.301   2.26     0.081     6.5        0           1                 
  1929    53349    184     8.5274546   22.57306   0.08688   11.37   5.155470907110869    1.02   1.89     3.32   9.14728   8.85     -0.735   -0.821   0.477   0.492    0.935     6.28       0           1                 
  1929    53349    189     8.5299555   22.65163   0.08644   11.52   6.378585242752295    1.04   1.97     3.27   9.11237   8.84     -0.569   -0.665   0.477   0.746    0.866     6.26       0           1                 
  1929    53349    355     8.490686    22.74342   0.08729   11.29   5.307973739231332    1.01   2.0      3.19   9.04196   8.32     -0.284   -1.071   0.477   0.784    0.347     5.99       0           0                 
  1935    53387    221     9.0618673   26.83891   0.08431   11.02   6.648670452494747    0.95   1.84     3.07   8.57635   7.92     -0.198   -0.564   0.602   1.168    0.564     6.8        0           0                 
  1943    53386    399     9.6026052   33.21901   0.07615   11.39   5.614903696755391    1.08   1.92     3.29   9.09314   8.42     -1.369   -0.741   0.0     -0.078   1.601     6.82       0           0                 
  1951    53389    227     10.100483   34.90292   0.09936   11.54   9.939142245606321    1.0    1.66     2.84   8.74712   8.84     -1.016   -2.521   -99.0   -0.786   0.203     7.3        0           2                 
  1952    53378    551     10.184816   34.24664   0.09292   10.41   2.52189855778518     1.0    1.85     2.68   8.80836   7.08     -0.221   -2.681   -99.0   -0.107   -0.666    5.78       0           0                 
  1957    53415    165     10.381776   35.78081   0.09025   10.63   2.5747147820701746   0.98   1.81     3.06   9.01036   8.25     0.142    -0.413   0.301   1.59     0.321     6.3        0           0                 
  1969    53383    164     10.674986   29.96604   0.09094   11.12   5.066085438287138    0.75   1.36     3.1    8.91247   8.38     -1.067   -1.966   0.0     -0.508   0.581     7.0        0           0                 
  1975    53734    405     12.741264   33.26284   0.0843    10.8    3.3872941415437117   0.96   1.77     3.22   8.94211   7.79     -1.353   -2.743   0.0     -1.247   0.4       5.96       0           0                 
  1977    53475    570     13.420382   39.93147   0.07555   11.39   7.007440774097449    1.07   1.94     3.28   8.9007    8.38     0.183    -0.863   0.0     1.363    0.015     6.6        0           0                 
  1978    53473    203     13.480127   27.8744    0.09114   10.76   3.44629090603429     0.88   1.42     3.37   8.88712   7.91     -0.85    -2.987   0.0     -0.9     -0.235    7.7        1           2                 
  2002    53471    462     13.317822   29.64301   0.07275   11.2    7.779776512908331    0.99   1.87     3.17   8.61989   8.15     -0.788   -1.866   0.301   -0.177   0.368     6.14       0           1                 
  2005    53472    215     13.573676   38.29985   0.0625    10.68   2.997433069511263    0.98   1.92     3.14   8.92832   7.45     0.389    -1.267   0.699   1.325    -0.425    6.45       1           2                 
  2019    53430    106     10.721842   31.51838   0.03562   10.64   2.8535437915055812   1.01   1.91     3.0    8.93105   8.12     -0.268   1.426    0.477   2.277    1.809     5.47       0           0                 
  2034    53466    604     11.225602   35.98452   0.07854   11.25   5.449045010300158    1.05   2.07     3.34   8.97918   8.5      0.985    1.412    0.954   3.491    0.579     6.16       0           1                 
  2035    53436    285     11.789483   35.01877   0.06289   11.37   5.085025780894005    0.98   1.57     3.56   9.15923   8.58     -0.688   0.966    0.477   1.596    1.946     7.6        1           1                 
  2037    53446    609     11.431468   38.36716   0.06178   10.79   2.167578822522926    1.01   1.89     3.05   9.31987   8.37     -1.627   -1.737   0.0     -0.918   1.262     6.41       0           0                 
  2089    53498    176     12.125813   33.87782   0.07907   11.24   5.826189273129724    0.8    1.34     2.75   8.91105   8.06     -1.149   -3.381   0.0     -1.425   -0.176    7.93       1           2                 
  2102    54115    196     13.434      36.79981   0.0544    11.2    6.789987731384455    1.15   1.98     3.03   8.73808   8.02     -0.462   -0.423   0.301   0.995    0.904     6.12       0           2                 
  2114    53848    544     13.837107   28.27916   0.07207   11.24   6.2857442972555715   1.01   1.99     3.03   8.84511   8.23     0.751    -0.172   0.301   2.325    -0.129    5.91       0           2                 
  2114    53848    625     13.909157   28.24339   0.06452   11.15   5.565973706556774    1.05   2.06     3.28   8.86074   8.3      0.843    1.672    0.0     3.506    0.872     5.88       0           1                 
  2117    54115    369     13.883902   33.09126   0.06098   11.23   5.730639012008545    1.0    1.93     3.24   8.91541   8.2      0.112    -1.331   0.903   1.016    -0.193    5.8        0           1                 
  2120    53852    28      14.119395   26.31343   0.07485   11.38   4.916176112416251    1.07   2.08     3.33   9.19857   8.71     0.051    -1.509   0.477   0.852    -0.238    6.15       0           1                 
  2131    53819    285     14.34499    25.14561   0.07729   11.2    4.989370059603967    1.04   2.02     3.2    9.00573   8.49     0.327    1.59     0.477   2.954    1.326     6.07       0           1                 
  2135    53827    535     14.535461   26.01026   0.09491   11.5    6.42531068460195     1.06   1.97     3.28   9.08603   8.84     0.51     -0.925   0.301   1.645    -0.341    6.05       0           1                 
  2135    53827    73      14.621339   24.86923   0.08959   11.11   3.4773118721447407   1.0    1.99     3.27   9.22933   8.69     1.387    -0.922   1.114   2.502    -1.194    5.98       0           1                 
  2135    53827    85      14.571722   24.41231   0.08497   11.35   5.5476765108195565   1.03   1.93     3.1    9.0636    8.59     0.369    -2.66    0.301   0.481    -1.229    6.62       0           0                 
  2139    53878    237     14.620836   24.75895   0.08622   11.0    4.9749007481829315   1.03   1.94     3.35   8.80825   8.21     0.931    -0.615   0.0     2.238    -0.567    6.15       0           1                 
  2150    54510    456     15.033983   22.8938    0.08095   11.32   7.279385251634994    0.99   1.94     3.16   8.79763   8.27     -0.384   -0.933   0.477   0.768    0.526     5.94       0           2                 
  2151    54523    113     15.082534   26.01624   0.05398   11.28   9.586197867967662    1.08   1.96     2.5    8.51853   8.17     -0.067   1.595    0.602   2.573    1.713     6.33       0           2                 
  2158    54209    357     15.237413   23.45233   0.08757   11.35   5.880153971333016    1.07   2.06     3.27   9.01304   8.44     -0.103   1.42     0.301   2.434    1.645     5.92       0           2                 
  2161    53878    617     15.502214   23.27112   0.08986   11.58   5.69942248235815     1.1    2.09     3.0    9.27016   8.76     -0.334   -1.197   0.602   0.661    0.321     6.28       0           2                 
  2171    53557    389     15.872879   22.55332   0.06831   11.4    7.290459398234167    1.05   2.04     3.44   8.87631   8.63     0.335    -0.657   0.845   1.633    -0.011    6.07       0           0                 
  2200    53875    346     16.074031   17.742     0.04089   10.85   1.1393065480930031   1.1    1.89     2.32   9.93854   8.34     1.73     -2.402   0.0     1.96     -2.403    6.45       0           0                 
  2207    53558    236     16.511984   16.65301   0.08956   11.3    5.582084176753662    1.03   2.03     3.39   9.00823   8.32     -1.23    -1.338   0.301   -0.296   1.112     5.87       0           1                 
  2218    53816    458     11.486709   27.55389   0.07324   11.57   5.8220914714750664   1.01   2.03     3.27   9.24166   9.1      -0.974   -1.87    0.0     -0.36    0.547     6.35       0           1                 
  2272    53713    551     8.4000778   15.57964   0.09303   11.41   5.7235089167789885   1.03   2.01     3.84   9.0965    8.97     0.846    2.066    0.954   3.742    1.102     6.17       0           1                 
  2273    53709    201     8.4322627   17.86099   0.09049   11.64   7.0172115293341735   1.04   1.96     2.98   9.14949   8.69     0.551    -0.79    0.699   1.765    -0.3      6.18       0           1                 
  2273    53709    88      8.4846741   17.9044    0.08947   11.21   6.37854689346748     0.82   1.39     3.35   8.80238   8.1      0.273    -0.253   0.477   1.811    0.288     6.43       0           1                 
  2274    53726    488     8.4593414   16.01493   0.091     11.39   5.425101592187816    0.99   1.96     3.2    9.123     8.52     -0.308   -1.622   0.477   0.435    0.044     6.22       0           1                 
  2285    53700    369     9.0351298   20.51047   0.08146   11.32   4.604226134055655    1.03   2.01     3.36   9.19551   8.51     0.949    -0.741   0.845   2.182    -0.66     6.13       0           0                 
  2285    53700    407     9.0430288   20.73831   0.08343   11.34   6.6018608304758475   1.08   2.0      3.29   8.90249   8.43     1.216    1.025    0.699   3.487    0.126     6.04       0           1                 
  2292    53713    450     9.6516123   22.61575   0.08842   11.19   5.039175759294883    0.97   1.89     3.26   8.9871    8.5      -0.255   -0.548   0.0     1.122    0.629     5.96       0           0                 
  2341    53738    318     9.7540497   24.39825   0.08743   11.33   9.404554286260353    1.0    1.96     3.08   8.58514   8.08     -0.354   1.976    0.477   2.519    2.218     6.1        0           0                 
  2367    53763    569     10.593196   23.64715   0.09557   10.8    4.162525826616104    1.02   1.8      3.38   8.76311   7.9      -1.099   -1.942   0.301   -0.525   0.626     6.15       0           0                 
  2371    53762    434     9.9545583   19.11424   0.09039   11.17   7.532661673541122    1.04   1.91     3.19   8.61792   8.22     0.517    -0.91    0.301   1.66     -0.339    6.27       0           1                 
  2432    54052    283     8.8784831   15.73515   0.09988   11.35   6.411315767891134    1.03   2.01     3.52   8.93793   8.62     0.873    -0.072   1.079   2.503    -0.189    6.09       0           0                 
  2434    53826    588     9.0780691   14.91928   0.07665   10.57   4.545017732954663    1.0    1.45     2.47   8.45675   0.0      -0.117   -2.95    -99.0   -0.165   -0.927    5.6        0           0                 
  2481    54086    476     10.825472   23.45658   0.06309   11.09   3.169253226217433    0.98   1.97     3.2    9.28991   8.09     0.82     -1.801   0.954   1.429    -1.16     6.08       0           0                 
  2484    54144    491     10.890907   20.97665   0.05264   11.0    3.178974197781858    1.24   1.94     3.2    9.19725   8.04     -0.6     2.027    0.0     2.309    2.488     5.87       0           0                 
  2487    53852    354     10.940215   16.74149   0.09456   11.39   5.158401067908958    1.06   1.98     3.02   9.16679   8.7      -0.115   -1.38    0.301   0.767    -0.0010   6.44       0           1                 
  2487    53852    502     11.031082   16.67742   0.06908   11.0    2.73253881443885     1.04   1.93     3.23   9.32869   8.34     1.068    -1.361   0.699   1.931    -1.142    6.76       0           2                 
  2518    54243    135     15.791554   14.94916   0.08501   11.3    4.337950833010075    1.03   1.85     3.15   9.22725   8.16     -0.752   -0.939   0.301   0.407    0.882     6.25       0           1                 
  2574    54084    331     8.7560059   11.43182   0.06624   11.46   6.909104004641489    1.15   1.86     3.01   8.98298   8.44     -0.405   -1.894   0.301   0.18     -0.022    6.15       0           0                 
  2576    54086    525     9.1929891   12.92726   0.04952   11.02   5.354193994729265    1.08   1.97     3.22   8.76443   7.94     -1.15    -1.018   0.0     -0.028   1.222     6.0        0           2                 
  2578    54093    398     9.401888    13.21664   0.0801    10.29   5.230191132375075    0.97   2.02     3.34   8.05478   7.06     1.737    2.364    -99.0   4.786    0.41      5.4        0           1                 
  2597    54231    314     12.262174   17.15491   0.09517   11.85   10.499761434438469   1.03   1.99     2.86   9.00946   8.91     -0.198   -1.433   0.477   0.654    0.049     6.37       0           0                 
  2599    54234    551     12.651426   17.74933   0.06543   11.36   6.517307926508957    0.98   1.9      3.24   8.93368   8.39     1.123    0.076    0.602   2.834    -0.345    5.93       0           0                 
  2600    54243    121     12.693318   16.3427    0.07021   11.32   3.9526814574840943   1.04   1.95     3.31   9.32804   8.87     0.189    0.415    0.301   2.124    0.765     6.38       0           1                 
  2600    54243    196     12.656071   17.1993    0.07023   11.42   8.282698529275374    1.04   2.0      3.19   8.78548   8.6      0.952    -0.502   0.845   2.325    -0.521    5.95       0           1                 
  2604    54484    13      13.316267   16.31616   0.08507   11.33   5.665257315700396    1.02   2.02     3.34   9.02538   8.55     0.102    0.118    0.477   1.864    0.675     5.9        0           1                 
  2605    54484    32      13.44703    16.83001   0.07993   11.3    5.159782902403386    1.0    1.99     3.26   9.07656   8.59     -0.602   -2.249   0.301   -0.223   -0.04     6.02       0           1                 
  2615    54483    628     13.001942   19.96468   0.08528   11.4    7.8530011878430654   1.0    2.01     3.04   8.81175   8.48     0.205    -0.747   0.602   1.453    0.062     5.89       0           0                 
  2644    54210    279     12.109263   22.26045   0.06506   11.59   8.532023611981414    0.98   1.22     2.93   8.92972   8.34     0.02     -1.381   0.602   0.897    -0.132    5.82       0           2                 
  273     51957    633     10.601602   0.10189    0.09683   11.69   9.534050732632984    1.03   1.88     3.03   8.93326   8.9      -1.006   -0.46    0.0     0.442    1.412     6.39       0           1                 
  2744    54272    148     14.064822   15.33086   0.09815   11.28   4.570983619670691    1.03   1.96     3.34   9.1618    8.53     0.518    0.037    0.602   2.221    0.221     6.21       0           0                 
  274     51913    218     10.652595   -0.78773   0.09515   11.47   7.657212222966505    1.01   1.92     3.19   8.90368   8.91     -0.038   -1.699   0.477   0.653    -0.265    6.33       0           2                 
  2756    54508    15      14.007334   17.85925   0.05056   11.25   4.4331361801535625   1.08   1.9      3.37   9.1584    8.18     -0.633   -2.025   0.0     -0.12    0.123     6.36       0           0                 
  2771    54527    46      14.143232   19.72366   0.08722   11.23   6.8709159321300755   1.02   2.0      3.22   8.75779   8.47     -0.825   0.291    0.0     1.063    1.681     6.05       0           2                 
  2775    54535    277     14.564863   18.75582   0.07586   11.22   4.9480689561953515   1.0    2.02     3.13   9.03295   8.4      0.636    -1.617   0.778   1.358    -0.873    6.01       0           1                 
  2777    54554    303     14.766052   17.64129   0.06533   11.13   3.711765444920079    1.0    1.85     3.47   9.19266   8.18     -0.791   -1.858   0.0     -0.176   0.376     6.02       0           0                 
  2792    54556    445     15.097921   20.64834   0.0754    11.24   3.947935411330794    1.1    2.02     3.17   9.24908   8.64     0.931    1.377    0.778   3.417    0.612     6.0        0           0                 
  2885    54497    437     10.83282    9.52176    0.08628   11.1    6.141702605727778    1.0    1.98     3.09   8.72524   8.16     0.215    -0.239   0.301   1.763    0.353     6.33       0           0                 
  292     51609    519     12.840952   0.22934    0.04677   10.76   2.9633633331149167   1.0    1.73     3.35   9.01825   8.09     -1.345   0.415    0.0     0.629    2.261     6.62       0           0                 
  293     51994    13      13.034331   -0.83675   0.08485   11.54   8.11988798729427     1.06   2.1      3.27   8.92272   8.47     0.236    0.053    0.699   1.956    0.506     6.19       0           0                 
  2955    54562    167     15.698658   1.4215     0.0848    11.33   6.524293054988381    1.03   1.96     3.25   8.90275   8.69     -0.7     -0.269   0.699   0.854    1.227     6.29       0           1                 
  331     52368    283     11.953437   -3.35214   0.08202   10.87   4.8798226635232265   0.94   1.56     3.13   8.69501   7.38     -1.111   -2.553   0.301   -0.899   0.277     6.35       0           0                 
  338     51694    529     12.977295   -1.57486   0.08616   11.39   5.988746058480858    1.02   1.87     3.12   9.03715   8.32     1.136    -0.462   0.477   2.529    -0.677    6.04       0           0                 
  350     51691    203     17.206437   64.03252   0.07981   11.13   3.2392821112005183   1.02   2.02     3.03   9.31092   8.41     2.373    0.142    -99.0   4.092    -1.525    5.85       0           1                 
  359     51821    563     17.489219   54.25722   0.08386   11.28   5.057070380494809    0.97   1.98     3.3    9.07402   8.45     0.692    -1.391   -99.0   1.546    -0.794    6.1        0           1                 
  382     51816    189     23.261694   -0.43525   0.09096   11.11   5.253498126343399    0.99   1.95     3.4    8.87092   8.71     -1.275   -1.05    -99.0   -0.169   1.326     6.21       0           2                 
  398     51789    431     1.2543854   0.21349    0.04509   11.09   3.8731729318433827   1.06   1.93     3.15   9.11569   8.46     2.055    -0.966   -99.0   3.127    -1.871    6.02       0           0                 
  400     51820    424     1.5258114   0.55597    0.07924   11.59   10.163440830418043   1.04   2.04     3.12   8.77774   8.53     1.506    0.691    -99.0   3.571    -0.355    6.2        0           1                 
  435     51882    11      7.9102971   39.17994   0.09602   11.23   5.780876878253935    0.67   1.3      3.36   8.90783   8.05     -0.48    0.183    0.301   1.335    1.28      6.13       0           0                 
  442     51882    258     8.3165939   49.7767    0.09518   11.3    7.182864105229456    1.01   1.98     2.92   8.78923   8.21     -0.113   1.598    0.477   2.53     1.76      6.12       0           0                 
  457     51901    193     2.8743126   -7.93479   0.07813   11.29   4.654678720455036    1.0    1.95     3.0    9.15604   8.42     -0.795   -2.22    -99.0   -0.393   0.165     5.9        0           0                 
  476     52314    172     9.5892944   -0.06681   0.0908    10.74   3.1471315728239833   0.96   1.76     3.23   8.94599   7.69     -0.677   -1.856   0.0     -0.063   0.266     6.49       0           0                 
  480     51989    79      9.8501607   1.38701    0.08915   11.24   5.276211654131022    0.87   1.82     2.91   8.99718   8.14     -0.353   -1.492   0.477   0.468    0.166     6.44       0           0                 
  500     51994    146     9.9891022   1.29855    0.09942   11.48   8.274840741491746    0.94   1.88     3.38   8.8463    8.85     0.296    2.968    0.477   3.74     2.171     6.33       0           0                 
  500     51994    232     9.9276316   1.59678    0.09864   11.31   4.828166244167915    0.86   1.78     3.52   9.14426   8.36     1.454    0.82     0.845   3.597    -0.229    6.2        0           1                 
  504     52316    540     10.483065   3.12434    0.07256   11.42   5.095842288448385    1.02   1.99     3.34   9.20739   8.99     0.966    -0.444   0.778   2.374    -0.501    6.12       0           0                 
  517     52024    391     12.068442   2.41156    0.08451   11.67   10.850940941897678   1.06   2.01     3.01   8.80089   8.48     0.564    -0.602   0.0     1.888    -0.201    5.95       0           2                 
  518     52282    366     12.277813   3.70872    0.08002   11.21   3.579301537369973    1.06   1.99     3.22   9.30422   8.47     0.912    -2.232   0.301   1.263    -1.506    6.05       0           1                 
  523     52026    323     12.872948   3.265      0.09885   11.45   5.1293868225445065   1.07   1.98     3.04   9.23169   8.49     -1.239   -1.774   0.0     -0.562   0.862     6.17       0           2                 
  523     52026    371     12.896392   3.44177    0.06565   11.2    3.627742678651101    0.82   1.41     3.64   9.28255   8.35     -0.592   -1.592   0.0     0.176    0.339     6.29       0           0                 
  528     52022    93      13.622152   1.68174    0.07719   11.4    6.050314306702366    1.0    1.98     3.12   9.03826   8.42     0.102    0.039    0.602   1.817    0.628     5.81       0           0                 
  533     51994    192     14.242399   1.73157    0.05306   11.26   3.7400343040268584   1.11   2.01     3.06   9.31607   8.46     0.435    1.725    0.602   3.14     1.3       5.89       0           1                 
  542     51993    41      7.7599253   33.96297   0.06252   11.14   5.093528895538843    1.04   2.03     3.21   8.92778   8.51     1.526    -1.272   0.778   2.429    -1.536    5.78       0           1                 
  543     52017    11      7.9404887   37.05825   0.07745   11.39   5.673131141680907    1.04   1.99     3.41   9.08417   8.37     0.945    1.091    0.845   3.261    0.429     5.92       0           2                 
  544     52201    370     7.9657552   39.99336   0.06578   10.83   4.151751128218541    0.85   1.51     2.86   8.79536   7.36     -0.427   -2.229   0.477   -0.04    -0.198    7.57       1           0                 
  552     51992    471     9.0435689   52.06355   0.09919   11.56   10.912734811867066   1.04   1.98     3.14   8.68595   8.7      0.636    -0.675   0.778   1.916    -0.315    5.99       0           1                 
  568     52254    624     9.5163177   3.80771    0.08898   11.56   8.806337603829322    1.02   2.01     3.16   8.87223   8.69     0.79     0.165    0.602   2.563    0.032     6.13       0           1                 
  571     52286    76      9.9243785   3.75467    0.09097   11.77   6.6946325268736135   0.96   1.81     3.1    9.32037   8.04     0.111    2.018    0.477   2.997    1.789     5.73       0           1                 
  589     52055    565     15.080699   4.6819     0.09174   11.2    4.26921136089752     0.98   1.89     2.99   9.14112   8.35     -0.377   -0.756   0.301   0.88     0.624     6.27       0           0                 
  590     52057    217     15.166501   3.00307    0.09202   11.52   7.397349816510856    1.04   1.98     3.22   8.98367   8.65     1.293    1.628    0.903   3.918    0.407     6.32       0           1                 
  621     52055    572     16.177162   53.40586   0.06389   11.29   4.447067468555951    1.04   2.02     3.43   9.19567   8.76     0.084    -0.792   0.477   1.308    0.153     6.09       0           0                 
  623     52051    61      16.238788   50.46559   0.06026   11.39   6.331479478246887    1.12   1.89     3.33   8.98881   8.34     0.183    -1.176   0.301   1.178    -0.17     6.86       0           0                 
  625     52145    232     16.406805   48.52846   0.0571    11.38   5.633362198899621    1.09   1.98     2.95   9.08028   8.39     -0.727   -1.593   0.0     0.043    0.47      6.45       0           0                 
  641     52199    476     21.559255   -7.21367   0.08654   10.96   5.348022624424189    0.76   1.3      3.07   8.70543   7.85     -0.918   -2.778   -99.0   -0.844   -0.044    7.66       1           0                 
  655     52162    581     0.7168413   -9.22956   0.07628   11.19   4.510499509935662    1.05   1.96     3.32   9.08337   8.48     0.873    -0.295   -99.0   2.371    -0.321    6.18       0           0                 
  656     52148    398     0.6967293   -9.28422   0.05285   10.96   2.4703629549620763   1.06   2.01     3.01   9.3763    8.56     1.727    -1.262   -99.0   2.632    -1.726    5.86       0           1                 
  719     52203    638     22.361165   -8.42389   0.07067   11.18   4.273002620889213    1.11   2.02     3.19   9.12035   8.33     -1.044   -0.457   -99.0   0.407    1.451     6.33       0           1                 
  761     52266    187     8.4111526   41.05155   0.05798   11.17   3.8733369197998466   1.05   2.06     3.07   9.19565   8.2      0.141    -1.183   0.0     1.133    -0.134    5.77       0           0                 
  762     52232    147     8.6105103   44.01934   0.05542   11.08   3.7344716600005494   1.12   1.87     3.28   9.13736   8.29     -0.999   0.643    -99.0   1.102    2.058     7.24       1           0                 
  783     52325    473     13.04418    62.49424   0.07574   11.67   9.810003248541287    1.01   2.07     3.11   8.88848   8.45     -0.396   0.92     0.477   1.853    1.635     5.98       0           1                 
  785     52339    80      13.674557   60.84054   0.07298   11.37   6.927681090791415    1.04   2.05     3.16   8.89064   8.57     -0.314   -0.862   0.0     0.879    0.5       5.99       0           1                 
  838     52378    459     11.686616   5.73474    0.09743   11.63   8.811856253617679    1.06   1.93     2.73   8.94169   8.67     1.735    0.455    1.146   3.655    -0.718    6.23       0           1                 
  843     52378    501     12.244316   5.46776    0.0778    11.57   9.376482032647491    1.0    1.95     2.91   8.82774   8.37     0.294    -0.958   0.0     1.415    -0.149    5.85       0           0                 
  844     52378    220     12.294105   3.66334    0.07784   11.2    2.8569728201271056   1.08   2.16     3.02   9.49001   8.74     2.046    -0.384   1.204   3.462    -1.517    6.15       0           1                 
  854     52373    25      13.819342   4.08009    0.0795    11.09   4.879239476908576    1.02   1.86     3.31   8.91512   8.2      -0.623   -1.52    0.0     0.188    0.412     6.47       0           0                 
  874     52338    308     10.348245   48.52337   0.05315   11.1    4.646270921701066    1.07   1.93     3.17   8.96761   8.14     0.352    0.318    0.0     2.226    0.549     6.07       0           2                 
  884     52374    82      12.479822   51.26526   0.0865    11.37   9.05546386130999     1.05   2.01     3.36   8.658     8.37     1.693    -0.139   1.0     3.263    -1.029    6.21       0           0                 
  891     52584    471     8.0203552   34.67524   0.08269   11.25   5.444626510122828    1.06   2.03     3.13   8.97988   8.34     1.101    -0.285   0.903   2.599    -0.538    5.82       0           1                 
  892     52378    127     8.1608007   34.92701   0.08249   11.2    5.308585492076489    0.8    1.38     3.28   8.95186   8.63     1.026    -0.555   0.845   2.366    -0.624    6.29       0           1                 
  892     52378    511     8.1947591   36.11577   0.08626   11.41   6.36664909637428     1.03   2.01     3.09   9.004     8.63     0.638    0.279    0.477   2.482    0.248     6.13       0           0                 
  898     52606    576     9.1043162   46.60529   0.0847    11.22   5.0549377323813145   1.05   1.82     3.29   9.01439   8.46     -1.269   -0.953   0.301   -0.105   1.377     6.92       0           0                 
  907     52373    231     10.863166   55.38566   0.07393   11.52   6.883822652695461    1.07   2.08     3.54   9.04616   8.95     1.685    -0.507   0.845   3.037    -1.238    6.23       0           1                 
  911     52426    192     13.531075   -2.8721    0.08653   11.55   8.79901466842681     1.01   1.93     2.89   8.86295   8.35     -0.778   0.124    0.0     1.01     1.536     6.16       0           2                 
  911     52426    391     13.502868   -2.10501   0.08657   11.28   6.597949442046054    1.01   1.96     3.12   8.843     8.4      0.967    1.677    0.778   3.629    0.754     5.74       0           2                 
  912     52427    486     13.65482    -1.84687   0.08929   11.23   6.9170706990095745   0.98   1.91     3.15   8.75198   8.25     1.134    -1.487   0.845   1.92     -1.281    5.93       0           0                 
  921     52380    160     14.93298    -1.9626    0.08345   10.94   3.9211908545645455   0.91   1.74     3.11   8.95498   7.83     -0.603   -1.487   0.477   0.227    0.412     6.86       0           0                 
  929     52581    196     7.9797206   27.08766   0.09874   10.74   2.4253812090570688   0.72   1.27     3.07   9.17226   8.16     0.759    -2.092   1.114   1.197    -1.273    6.38       0           0                 
  932     52620    71      8.5243047   32.32413   0.0512    11.12   4.286082846016689    1.09   1.86     3.04   9.0577    8.23     -0.876   -2.02    0.0     -0.354   0.363     6.46       0           2                 
  944     52614    43      10.367968   44.86226   0.08299   11.42   7.382061297114678    1.06   1.98     3.13   8.88546   8.51     -0.402   0.266    0.301   1.461    1.253     6.15       0           2                 
  966     52642    604     11.607321   50.22327   0.05389   10.83   3.3860863001735617   1.06   1.91     3.19   8.97242   7.88     -0.794   -2.942   0.0     -0.82    -0.262    5.49       0           1                 

